Bootstrapping pentagon functions

In PRL 116 (2016) no.6, 062001, the space of planar pentagon functions that describes all two-loop on-shell five-particle scattering amplitudes was introduced. In the present paper we present a natural extension of this space to non-planar pentagon functions. This provides the basis for our pentagon bootstrap program. We classify the relevant functions up to weight four, which is relevant for two-loop scattering amplitudes. We constrain the first entry of the symbol of the functions using information on branch cuts. Drawing on an analogy from the planar case, we introduce a conjectural second-entry condition on the symbol. We then show that the information on the function space, when complemented with some additional insights, can be used to efficiently bootstrap individual Feynman integrals. The extra information is read off of Mellin-Barnes representations of the integrals, either by evaluating simple asymptotic limits, or by taking discontinuities in the kinematic variables. We use this method to evaluate the symbols of two non-trivial non-planar five-particle integrals, up to and including the finite part.

==> README.txt <==

This file describes the content of the two ancillary files: 

"integrali.txt", "integralceven.txt" and "integralcodd.txt"


———————————————————————————————————————————————————————————————
"integrali.txt“
———————————————————————————————————————————————————————————————

This file contains the results of the symbol of the integral of topology (i), specifically

SB[I_{(i)}].

It can be loaded in Mathematica with the command 

<< "integrali.txt"

It contains the 1/epsilon^2, 1/epsilon and finite terms. Each term is written as a sum of elements of the type 

W[i,j,k,l]

which stand for the symbol [W[i], W[j], W[k], W[l]] with the W[i] being the 31 letters of the non-planar alphabet of the article. The 1/epsilon^2 piece can be compared with equation (4.12) of the article, where the coefficient c_2=3. 

———————————————————————————————————————————————————————————————
"integralceven.txt“ and "integralcodd.txt“
———————————————————————————————————————————————————————————————

The integral of topology (c) is expressed via two weight 4 pure functions f_{(c)}^{even} and f_{(c)}^{odd}, see equations (4.33)-(4.36).

The file "integralceven.txt“ contains the symbol of the even function 

SB[f_{(c)}^{even}]

while the file "integralcodd.txt“ contains the symbol of the odd function 

SB[f_{(c)}^{odd}]

They are finite functions and hence do not contain any epsilon. They are expressed via linear combinations of W[i,j,k,l] just like the symbol of the integral (i). 



==> integralceven.txt <==
W[1, 2, 3, 1] - W[1, 2, 3, 4] - W[1, 2, 3, 5] + W[1, 2, 3, 17] + 
 W[1, 2, 5, 2] - W[1, 2, 5, 3] - W[1, 2, 5, 4] + W[1, 2, 5, 20] - 
 W[1, 2, 6, 1] - W[1, 2, 6, 3] + W[1, 2, 6, 4] - W[1, 2, 6, 17] + 
 W[1, 2, 6, 18] + W[1, 2, 6, 19] - W[1, 2, 7, 2] + W[1, 2, 7, 4] - 
 W[1, 2, 7, 5] + W[1, 2, 7, 18] + W[1, 2, 7, 19] - W[1, 2, 7, 20] - 
 W[1, 2, 12, 2] + W[1, 2, 12, 3] + W[1, 2, 12, 4] + W[1, 2, 12, 5] - 
 W[1, 2, 12, 17] - W[1, 2, 12, 19] - W[1, 2, 13, 1] + W[1, 2, 13, 3] + 
 W[1, 2, 13, 4] + W[1, 2, 13, 5] - W[1, 2, 13, 18] - W[1, 2, 13, 20] + 
 W[1, 2, 18, 1] - W[1, 2, 18, 4] - W[1, 2, 18, 19] + W[1, 2, 18, 20] + 
 W[1, 2, 19, 2] - W[1, 2, 19, 4] + W[1, 2, 19, 17] - W[1, 2, 19, 18] + 
 W[1, 3, 1, 2] + W[1, 3, 1, 3]/2 + W[1, 3, 1, 4] - 2*W[1, 3, 1, 11] - 
 W[1, 3, 1, 17]/2 + W[1, 3, 1, 18]/2 - W[1, 3, 1, 20]/2 + W[1, 3, 2, 1] - 
 W[1, 3, 2, 4] - W[1, 3, 2, 5]/2 + W[1, 3, 2, 17]/2 - W[1, 3, 2, 19]/2 + 
 W[1, 3, 2, 20]/2 - W[1, 3, 3, 1]/2 + W[1, 3, 3, 4]/2 + W[1, 3, 3, 5]/2 - 
 W[1, 3, 3, 17]/2 - W[1, 3, 4, 1] - W[1, 3, 4, 2] - W[1, 3, 4, 3]/2 + 
 W[1, 3, 4, 5]/2 + 2*W[1, 3, 4, 11] - W[1, 3, 4, 18]/2 + W[1, 3, 4, 19]/2 - 
 W[1, 3, 5, 2]/2 + W[1, 3, 5, 3]/2 + W[1, 3, 5, 4]/2 - W[1, 3, 5, 20]/2 + 
 W[1, 3, 6, 1] + W[1, 3, 6, 3] - W[1, 3, 6, 4] + W[1, 3, 6, 17] - 
 W[1, 3, 6, 18] - W[1, 3, 6, 19] + W[1, 3, 13, 1] - W[1, 3, 13, 3] - 
 W[1, 3, 13, 4] - W[1, 3, 13, 5] + W[1, 3, 13, 18] + W[1, 3, 13, 20] - 
 W[1, 3, 17, 1]/2 + W[1, 3, 17, 2]/2 - W[1, 3, 17, 3]/2 + W[1, 3, 17, 19]/2 - 
 W[1, 3, 18, 1]/2 + W[1, 3, 18, 4]/2 + W[1, 3, 18, 19]/2 - 
 W[1, 3, 18, 20]/2 - W[1, 3, 19, 2]/2 + W[1, 3, 19, 4]/2 - 
 W[1, 3, 19, 17]/2 + W[1, 3, 19, 18]/2 - W[1, 3, 20, 1]/2 + 
 W[1, 3, 20, 2]/2 + W[1, 3, 20, 5]/2 - W[1, 3, 20, 18]/2 + W[1, 5, 1, 3]/2 + 
 W[1, 5, 1, 17]/2 - W[1, 5, 1, 18]/2 - W[1, 5, 1, 20]/2 + W[1, 5, 2, 5]/2 - 
 W[1, 5, 2, 17]/2 - W[1, 5, 2, 19]/2 + W[1, 5, 2, 20]/2 - W[1, 5, 3, 1]/2 + 
 W[1, 5, 3, 4]/2 + W[1, 5, 3, 5]/2 - W[1, 5, 3, 17]/2 + W[1, 5, 4, 3]/2 + 
 W[1, 5, 4, 5]/2 - W[1, 5, 4, 18]/2 - W[1, 5, 4, 19]/2 - W[1, 5, 5, 2]/2 + 
 W[1, 5, 5, 3]/2 + W[1, 5, 5, 4]/2 - W[1, 5, 5, 20]/2 + W[1, 5, 12, 2] - 
 W[1, 5, 12, 3] - W[1, 5, 12, 4] - W[1, 5, 12, 5] + W[1, 5, 12, 17] + 
 W[1, 5, 12, 19] + W[1, 5, 13, 1] - W[1, 5, 13, 3] - W[1, 5, 13, 4] - 
 W[1, 5, 13, 5] + W[1, 5, 13, 18] + W[1, 5, 13, 20] + W[1, 5, 17, 1]/2 - 
 W[1, 5, 17, 2]/2 + W[1, 5, 17, 3]/2 - W[1, 5, 17, 19]/2 - W[1, 5, 18, 1]/2 + 
 W[1, 5, 18, 4]/2 + W[1, 5, 18, 19]/2 - W[1, 5, 18, 20]/2 - 
 W[1, 5, 19, 2]/2 + W[1, 5, 19, 4]/2 - W[1, 5, 19, 17]/2 + 
 W[1, 5, 19, 18]/2 - W[1, 5, 20, 1]/2 + W[1, 5, 20, 2]/2 + W[1, 5, 20, 5]/2 - 
 W[1, 5, 20, 18]/2 - W[1, 6, 1, 2] - W[1, 6, 1, 4] + 2*W[1, 6, 1, 11] + 
 W[1, 6, 1, 17] - W[1, 6, 1, 18] - W[1, 6, 2, 1] - W[1, 6, 2, 3] + 
 W[1, 6, 2, 4] - W[1, 6, 2, 17] + W[1, 6, 2, 18] + W[1, 6, 2, 19] - 
 W[1, 6, 3, 2] - W[1, 6, 3, 4] + 2*W[1, 6, 3, 11] + W[1, 6, 3, 17] - 
 W[1, 6, 3, 18] + W[1, 6, 4, 1] + W[1, 6, 4, 2] + W[1, 6, 4, 3] - 
 2*W[1, 6, 4, 11] - W[1, 6, 4, 19] - 2*W[1, 6, 6, 1] - 2*W[1, 6, 6, 3] + 
 2*W[1, 6, 6, 4] - 2*W[1, 6, 6, 17] + 2*W[1, 6, 6, 18] + 2*W[1, 6, 6, 19] + 
 W[1, 6, 17, 1] - W[1, 6, 17, 2] + W[1, 6, 17, 3] - W[1, 6, 17, 19] + 
 W[1, 6, 18, 1] + W[1, 6, 18, 2] + W[1, 6, 18, 3] - 2*W[1, 6, 18, 11] - 
 W[1, 6, 18, 19] + W[1, 6, 19, 2] - W[1, 6, 19, 4] + W[1, 6, 19, 17] - 
 W[1, 6, 19, 18] - W[1, 13, 1, 2] - W[1, 13, 1, 3] - W[1, 13, 1, 4] + 
 2*W[1, 13, 1, 11] + W[1, 13, 1, 20] - W[1, 13, 2, 1] + W[1, 13, 2, 3] + 
 W[1, 13, 2, 4] + W[1, 13, 2, 5] - W[1, 13, 2, 18] - W[1, 13, 2, 20] + 
 W[1, 13, 3, 1] + W[1, 13, 3, 2] - W[1, 13, 3, 5] - 2*W[1, 13, 3, 11] + 
 W[1, 13, 3, 18] + W[1, 13, 4, 1] + W[1, 13, 4, 2] - W[1, 13, 4, 5] - 
 2*W[1, 13, 4, 11] + W[1, 13, 4, 18] + W[1, 13, 5, 2] - W[1, 13, 5, 3] - 
 W[1, 13, 5, 4] + W[1, 13, 5, 20] - 2*W[1, 13, 13, 1] + 2*W[1, 13, 13, 3] + 
 2*W[1, 13, 13, 4] + 2*W[1, 13, 13, 5] - 2*W[1, 13, 13, 18] - 
 2*W[1, 13, 13, 20] - W[1, 13, 18, 2] - W[1, 13, 18, 3] - W[1, 13, 18, 4] + 
 2*W[1, 13, 18, 11] + W[1, 13, 18, 20] + W[1, 13, 20, 1] - W[1, 13, 20, 2] - 
 W[1, 13, 20, 5] + W[1, 13, 20, 18] + W[1, 18, 1, 2] + W[1, 18, 1, 3]/2 + 
 W[1, 18, 1, 4] - 2*W[1, 18, 1, 11] - W[1, 18, 1, 17]/2 + W[1, 18, 1, 18]/2 - 
 W[1, 18, 1, 20]/2 + W[1, 18, 2, 1] - W[1, 18, 2, 4] - W[1, 18, 2, 5]/2 + 
 W[1, 18, 2, 17]/2 - W[1, 18, 2, 19]/2 + W[1, 18, 2, 20]/2 - 
 W[1, 18, 3, 1]/2 + W[1, 18, 3, 4]/2 + W[1, 18, 3, 5]/2 - W[1, 18, 3, 17]/2 - 
 W[1, 18, 4, 1] - W[1, 18, 4, 2] - W[1, 18, 4, 3]/2 + W[1, 18, 4, 5]/2 + 
 2*W[1, 18, 4, 11] - W[1, 18, 4, 18]/2 + W[1, 18, 4, 19]/2 - 
 W[1, 18, 5, 2]/2 + W[1, 18, 5, 3]/2 + W[1, 18, 5, 4]/2 - W[1, 18, 5, 20]/2 + 
 W[1, 18, 6, 1] + W[1, 18, 6, 3] - W[1, 18, 6, 4] + W[1, 18, 6, 17] - 
 W[1, 18, 6, 18] - W[1, 18, 6, 19] + W[1, 18, 13, 1] - W[1, 18, 13, 3] - 
 W[1, 18, 13, 4] - W[1, 18, 13, 5] + W[1, 18, 13, 18] + W[1, 18, 13, 20] - 
 W[1, 18, 17, 1]/2 + W[1, 18, 17, 2]/2 - W[1, 18, 17, 3]/2 + 
 W[1, 18, 17, 19]/2 - W[1, 18, 18, 1]/2 + W[1, 18, 18, 4]/2 + 
 W[1, 18, 18, 19]/2 - W[1, 18, 18, 20]/2 - W[1, 18, 19, 2]/2 + 
 W[1, 18, 19, 4]/2 - W[1, 18, 19, 17]/2 + W[1, 18, 19, 18]/2 - 
 W[1, 18, 20, 1]/2 + W[1, 18, 20, 2]/2 + W[1, 18, 20, 5]/2 - 
 W[1, 18, 20, 18]/2 - W[1, 19, 1, 3]/2 - W[1, 19, 1, 17]/2 + 
 W[1, 19, 1, 18]/2 + W[1, 19, 1, 20]/2 - W[1, 19, 2, 5]/2 + 
 W[1, 19, 2, 17]/2 + W[1, 19, 2, 19]/2 - W[1, 19, 2, 20]/2 - 
 W[1, 19, 3, 1]/2 + W[1, 19, 3, 4]/2 + W[1, 19, 3, 5]/2 - W[1, 19, 3, 17]/2 - 
 W[1, 19, 4, 3]/2 - W[1, 19, 4, 5]/2 + W[1, 19, 4, 18]/2 + 
 W[1, 19, 4, 19]/2 - W[1, 19, 5, 2]/2 + W[1, 19, 5, 3]/2 + W[1, 19, 5, 4]/2 - 
 W[1, 19, 5, 20]/2 + W[1, 19, 6, 1] + W[1, 19, 6, 3] - W[1, 19, 6, 4] + 
 W[1, 19, 6, 17] - W[1, 19, 6, 18] - W[1, 19, 6, 19] + W[1, 19, 7, 2] - 
 W[1, 19, 7, 4] + W[1, 19, 7, 5] - W[1, 19, 7, 18] - W[1, 19, 7, 19] + 
 W[1, 19, 7, 20] - W[1, 19, 17, 1]/2 + W[1, 19, 17, 2]/2 - 
 W[1, 19, 17, 3]/2 + W[1, 19, 17, 19]/2 - W[1, 19, 18, 1]/2 + 
 W[1, 19, 18, 4]/2 + W[1, 19, 18, 19]/2 - W[1, 19, 18, 20]/2 - 
 W[1, 19, 19, 2]/2 + W[1, 19, 19, 4]/2 - W[1, 19, 19, 17]/2 + 
 W[1, 19, 19, 18]/2 + W[1, 19, 20, 1]/2 - W[1, 19, 20, 2]/2 - 
 W[1, 19, 20, 5]/2 + W[1, 19, 20, 18]/2 + W[1, 27, 26, 1]/2 - 
 W[1, 27, 26, 2]/2 + W[1, 27, 26, 3]/2 - W[1, 27, 26, 19]/2 + 
 W[1, 27, 27, 1]/2 - W[1, 27, 27, 4]/2 - W[1, 27, 27, 19]/2 + 
 W[1, 27, 27, 20]/2 + W[1, 27, 28, 2]/2 - W[1, 27, 28, 4]/2 + 
 W[1, 27, 28, 17]/2 - W[1, 27, 28, 18]/2 - W[1, 27, 29, 1]/2 + 
 W[1, 27, 29, 2]/2 + W[1, 27, 29, 5]/2 - W[1, 27, 29, 18]/2 + 
 W[1, 28, 26, 1]/2 - W[1, 28, 26, 2]/2 + W[1, 28, 26, 3]/2 - 
 W[1, 28, 26, 19]/2 + W[1, 28, 27, 1]/2 - W[1, 28, 27, 4]/2 - 
 W[1, 28, 27, 19]/2 + W[1, 28, 27, 20]/2 + W[1, 28, 28, 2]/2 - 
 W[1, 28, 28, 4]/2 + W[1, 28, 28, 17]/2 - W[1, 28, 28, 18]/2 - 
 W[1, 28, 29, 1]/2 + W[1, 28, 29, 2]/2 + W[1, 28, 29, 5]/2 - 
 W[1, 28, 29, 18]/2 + W[2, 1, 3, 1] - W[2, 1, 3, 4] - W[2, 1, 3, 5] + 
 W[2, 1, 3, 17] + W[2, 1, 5, 2] - W[2, 1, 5, 3] - W[2, 1, 5, 4] + 
 W[2, 1, 5, 20] - W[2, 1, 6, 1] - W[2, 1, 6, 3] + W[2, 1, 6, 4] - 
 W[2, 1, 6, 17] + W[2, 1, 6, 18] + W[2, 1, 6, 19] - W[2, 1, 7, 2] + 
 W[2, 1, 7, 4] - W[2, 1, 7, 5] + W[2, 1, 7, 18] + W[2, 1, 7, 19] - 
 W[2, 1, 7, 20] - W[2, 1, 12, 2] + W[2, 1, 12, 3] + W[2, 1, 12, 4] + 
 W[2, 1, 12, 5] - W[2, 1, 12, 17] - W[2, 1, 12, 19] - W[2, 1, 13, 1] + 
 W[2, 1, 13, 3] + W[2, 1, 13, 4] + W[2, 1, 13, 5] - W[2, 1, 13, 18] - 
 W[2, 1, 13, 20] + W[2, 1, 18, 1] - W[2, 1, 18, 4] - W[2, 1, 18, 19] + 
 W[2, 1, 18, 20] + W[2, 1, 19, 2] - W[2, 1, 19, 4] + W[2, 1, 19, 17] - 
 W[2, 1, 19, 18] + W[2, 3, 1, 3]/2 + W[2, 3, 1, 17]/2 - W[2, 3, 1, 18]/2 - 
 W[2, 3, 1, 20]/2 + W[2, 3, 2, 5]/2 - W[2, 3, 2, 17]/2 - W[2, 3, 2, 19]/2 + 
 W[2, 3, 2, 20]/2 - W[2, 3, 3, 1]/2 + W[2, 3, 3, 4]/2 + W[2, 3, 3, 5]/2 - 
 W[2, 3, 3, 17]/2 + W[2, 3, 4, 3]/2 + W[2, 3, 4, 5]/2 - W[2, 3, 4, 18]/2 - 
 W[2, 3, 4, 19]/2 - W[2, 3, 5, 2]/2 + W[2, 3, 5, 3]/2 + W[2, 3, 5, 4]/2 - 
 W[2, 3, 5, 20]/2 + W[2, 3, 12, 2] - W[2, 3, 12, 3] - W[2, 3, 12, 4] - 
 W[2, 3, 12, 5] + W[2, 3, 12, 17] + W[2, 3, 12, 19] + W[2, 3, 13, 1] - 
 W[2, 3, 13, 3] - W[2, 3, 13, 4] - W[2, 3, 13, 5] + W[2, 3, 13, 18] + 
 W[2, 3, 13, 20] + W[2, 3, 17, 1]/2 - W[2, 3, 17, 2]/2 + W[2, 3, 17, 3]/2 - 
 W[2, 3, 17, 19]/2 - W[2, 3, 18, 1]/2 + W[2, 3, 18, 4]/2 + 
 W[2, 3, 18, 19]/2 - W[2, 3, 18, 20]/2 - W[2, 3, 19, 2]/2 + 
 W[2, 3, 19, 4]/2 - W[2, 3, 19, 17]/2 + W[2, 3, 19, 18]/2 - 
 W[2, 3, 20, 1]/2 + W[2, 3, 20, 2]/2 + W[2, 3, 20, 5]/2 - W[2, 3, 20, 18]/2 + 
 W[2, 5, 1, 2] - W[2, 5, 1, 3]/2 - W[2, 5, 1, 4] + W[2, 5, 1, 17]/2 - 
 W[2, 5, 1, 18]/2 + W[2, 5, 1, 20]/2 + W[2, 5, 2, 1] + W[2, 5, 2, 4] + 
 W[2, 5, 2, 5]/2 - 2*W[2, 5, 2, 14] - W[2, 5, 2, 17]/2 + W[2, 5, 2, 19]/2 - 
 W[2, 5, 2, 20]/2 - W[2, 5, 3, 1]/2 + W[2, 5, 3, 4]/2 + W[2, 5, 3, 5]/2 - 
 W[2, 5, 3, 17]/2 - W[2, 5, 4, 1] - W[2, 5, 4, 2] + W[2, 5, 4, 3]/2 - 
 W[2, 5, 4, 5]/2 + 2*W[2, 5, 4, 14] + W[2, 5, 4, 18]/2 - W[2, 5, 4, 19]/2 - 
 W[2, 5, 5, 2]/2 + W[2, 5, 5, 3]/2 + W[2, 5, 5, 4]/2 - W[2, 5, 5, 20]/2 + 
 W[2, 5, 7, 2] - W[2, 5, 7, 4] + W[2, 5, 7, 5] - W[2, 5, 7, 18] - 
 W[2, 5, 7, 19] + W[2, 5, 7, 20] + W[2, 5, 12, 2] - W[2, 5, 12, 3] - 
 W[2, 5, 12, 4] - W[2, 5, 12, 5] + W[2, 5, 12, 17] + W[2, 5, 12, 19] + 
 W[2, 5, 17, 1]/2 - W[2, 5, 17, 2]/2 + W[2, 5, 17, 3]/2 - W[2, 5, 17, 19]/2 - 
 W[2, 5, 18, 1]/2 + W[2, 5, 18, 4]/2 + W[2, 5, 18, 19]/2 - 
 W[2, 5, 18, 20]/2 - W[2, 5, 19, 2]/2 + W[2, 5, 19, 4]/2 - 
 W[2, 5, 19, 17]/2 + W[2, 5, 19, 18]/2 + W[2, 5, 20, 1]/2 - 
 W[2, 5, 20, 2]/2 - W[2, 5, 20, 5]/2 + W[2, 5, 20, 18]/2 - W[2, 7, 1, 2] + 
 W[2, 7, 1, 4] - W[2, 7, 1, 5] + W[2, 7, 1, 18] + W[2, 7, 1, 19] - 
 W[2, 7, 1, 20] - W[2, 7, 2, 1] - W[2, 7, 2, 4] + 2*W[2, 7, 2, 14] - 
 W[2, 7, 2, 19] + W[2, 7, 2, 20] + W[2, 7, 4, 1] + W[2, 7, 4, 2] + 
 W[2, 7, 4, 5] - 2*W[2, 7, 4, 14] - W[2, 7, 4, 18] - W[2, 7, 5, 1] - 
 W[2, 7, 5, 4] + 2*W[2, 7, 5, 14] - W[2, 7, 5, 19] + W[2, 7, 5, 20] - 
 2*W[2, 7, 7, 2] + 2*W[2, 7, 7, 4] - 2*W[2, 7, 7, 5] + 2*W[2, 7, 7, 18] + 
 2*W[2, 7, 7, 19] - 2*W[2, 7, 7, 20] + W[2, 7, 18, 1] - W[2, 7, 18, 4] - 
 W[2, 7, 18, 19] + W[2, 7, 18, 20] + W[2, 7, 19, 1] + W[2, 7, 19, 2] + 
 W[2, 7, 19, 5] - 2*W[2, 7, 19, 14] - W[2, 7, 19, 18] - W[2, 7, 20, 1] + 
 W[2, 7, 20, 2] + W[2, 7, 20, 5] - W[2, 7, 20, 18] - W[2, 12, 1, 2] + 
 W[2, 12, 1, 3] + W[2, 12, 1, 4] + W[2, 12, 1, 5] - W[2, 12, 1, 17] - 
 W[2, 12, 1, 19] - W[2, 12, 2, 1] - W[2, 12, 2, 4] - W[2, 12, 2, 5] + 
 2*W[2, 12, 2, 14] + W[2, 12, 2, 17] + W[2, 12, 3, 1] - W[2, 12, 3, 4] - 
 W[2, 12, 3, 5] + W[2, 12, 3, 17] + W[2, 12, 4, 1] + W[2, 12, 4, 2] - 
 W[2, 12, 4, 3] - 2*W[2, 12, 4, 14] + W[2, 12, 4, 19] + W[2, 12, 5, 1] + 
 W[2, 12, 5, 2] - W[2, 12, 5, 3] - 2*W[2, 12, 5, 14] + W[2, 12, 5, 19] - 
 2*W[2, 12, 12, 2] + 2*W[2, 12, 12, 3] + 2*W[2, 12, 12, 4] + 
 2*W[2, 12, 12, 5] - 2*W[2, 12, 12, 17] - 2*W[2, 12, 12, 19] - 
 W[2, 12, 17, 1] + W[2, 12, 17, 2] - W[2, 12, 17, 3] + W[2, 12, 17, 19] - 
 W[2, 12, 19, 1] - W[2, 12, 19, 4] - W[2, 12, 19, 5] + 2*W[2, 12, 19, 14] + 
 W[2, 12, 19, 17] - W[2, 18, 1, 3]/2 - W[2, 18, 1, 17]/2 + 
 W[2, 18, 1, 18]/2 + W[2, 18, 1, 20]/2 - W[2, 18, 2, 5]/2 + 
 W[2, 18, 2, 17]/2 + W[2, 18, 2, 19]/2 - W[2, 18, 2, 20]/2 - 
 W[2, 18, 3, 1]/2 + W[2, 18, 3, 4]/2 + W[2, 18, 3, 5]/2 - W[2, 18, 3, 17]/2 - 
 W[2, 18, 4, 3]/2 - W[2, 18, 4, 5]/2 + W[2, 18, 4, 18]/2 + 
 W[2, 18, 4, 19]/2 - W[2, 18, 5, 2]/2 + W[2, 18, 5, 3]/2 + W[2, 18, 5, 4]/2 - 
 W[2, 18, 5, 20]/2 + W[2, 18, 6, 1] + W[2, 18, 6, 3] - W[2, 18, 6, 4] + 
 W[2, 18, 6, 17] - W[2, 18, 6, 18] - W[2, 18, 6, 19] + W[2, 18, 7, 2] - 
 W[2, 18, 7, 4] + W[2, 18, 7, 5] - W[2, 18, 7, 18] - W[2, 18, 7, 19] + 
 W[2, 18, 7, 20] - W[2, 18, 17, 1]/2 + W[2, 18, 17, 2]/2 - 
 W[2, 18, 17, 3]/2 + W[2, 18, 17, 19]/2 - W[2, 18, 18, 1]/2 + 
 W[2, 18, 18, 4]/2 + W[2, 18, 18, 19]/2 - W[2, 18, 18, 20]/2 - 
 W[2, 18, 19, 2]/2 + W[2, 18, 19, 4]/2 - W[2, 18, 19, 17]/2 + 
 W[2, 18, 19, 18]/2 + W[2, 18, 20, 1]/2 - W[2, 18, 20, 2]/2 - 
 W[2, 18, 20, 5]/2 + W[2, 18, 20, 18]/2 + W[2, 19, 1, 2] - W[2, 19, 1, 3]/2 - 
 W[2, 19, 1, 4] + W[2, 19, 1, 17]/2 - W[2, 19, 1, 18]/2 + W[2, 19, 1, 20]/2 + 
 W[2, 19, 2, 1] + W[2, 19, 2, 4] + W[2, 19, 2, 5]/2 - 2*W[2, 19, 2, 14] - 
 W[2, 19, 2, 17]/2 + W[2, 19, 2, 19]/2 - W[2, 19, 2, 20]/2 - 
 W[2, 19, 3, 1]/2 + W[2, 19, 3, 4]/2 + W[2, 19, 3, 5]/2 - W[2, 19, 3, 17]/2 - 
 W[2, 19, 4, 1] - W[2, 19, 4, 2] + W[2, 19, 4, 3]/2 - W[2, 19, 4, 5]/2 + 
 2*W[2, 19, 4, 14] + W[2, 19, 4, 18]/2 - W[2, 19, 4, 19]/2 - 
 W[2, 19, 5, 2]/2 + W[2, 19, 5, 3]/2 + W[2, 19, 5, 4]/2 - W[2, 19, 5, 20]/2 + 
 W[2, 19, 7, 2] - W[2, 19, 7, 4] + W[2, 19, 7, 5] - W[2, 19, 7, 18] - 
 W[2, 19, 7, 19] + W[2, 19, 7, 20] + W[2, 19, 12, 2] - W[2, 19, 12, 3] - 
 W[2, 19, 12, 4] - W[2, 19, 12, 5] + W[2, 19, 12, 17] + W[2, 19, 12, 19] + 
 W[2, 19, 17, 1]/2 - W[2, 19, 17, 2]/2 + W[2, 19, 17, 3]/2 - 
 W[2, 19, 17, 19]/2 - W[2, 19, 18, 1]/2 + W[2, 19, 18, 4]/2 + 
 W[2, 19, 18, 19]/2 - W[2, 19, 18, 20]/2 - W[2, 19, 19, 2]/2 + 
 W[2, 19, 19, 4]/2 - W[2, 19, 19, 17]/2 + W[2, 19, 19, 18]/2 + 
 W[2, 19, 20, 1]/2 - W[2, 19, 20, 2]/2 - W[2, 19, 20, 5]/2 + 
 W[2, 19, 20, 18]/2 + W[2, 27, 26, 1]/2 - W[2, 27, 26, 2]/2 + 
 W[2, 27, 26, 3]/2 - W[2, 27, 26, 19]/2 + W[2, 27, 27, 1]/2 - 
 W[2, 27, 27, 4]/2 - W[2, 27, 27, 19]/2 + W[2, 27, 27, 20]/2 + 
 W[2, 27, 28, 2]/2 - W[2, 27, 28, 4]/2 + W[2, 27, 28, 17]/2 - 
 W[2, 27, 28, 18]/2 - W[2, 27, 29, 1]/2 + W[2, 27, 29, 2]/2 + 
 W[2, 27, 29, 5]/2 - W[2, 27, 29, 18]/2 + W[2, 28, 26, 1]/2 - 
 W[2, 28, 26, 2]/2 + W[2, 28, 26, 3]/2 - W[2, 28, 26, 19]/2 + 
 W[2, 28, 27, 1]/2 - W[2, 28, 27, 4]/2 - W[2, 28, 27, 19]/2 + 
 W[2, 28, 27, 20]/2 + W[2, 28, 28, 2]/2 - W[2, 28, 28, 4]/2 + 
 W[2, 28, 28, 17]/2 - W[2, 28, 28, 18]/2 - W[2, 28, 29, 1]/2 + 
 W[2, 28, 29, 2]/2 + W[2, 28, 29, 5]/2 - W[2, 28, 29, 18]/2 - 
 W[3, 1, 1, 3]/2 - W[3, 1, 1, 17]/2 + W[3, 1, 1, 18]/2 + W[3, 1, 1, 20]/2 + 
 W[3, 1, 2, 3] + W[3, 1, 2, 5]/2 + W[3, 1, 2, 17]/2 - W[3, 1, 2, 18] - 
 W[3, 1, 2, 19]/2 - W[3, 1, 2, 20]/2 + W[3, 1, 3, 1]/2 + W[3, 1, 3, 2] + 
 W[3, 1, 3, 4]/2 - W[3, 1, 3, 5]/2 - 2*W[3, 1, 3, 11] - W[3, 1, 3, 17]/2 + 
 W[3, 1, 3, 18] - W[3, 1, 4, 3]/2 - W[3, 1, 4, 5]/2 + W[3, 1, 4, 18]/2 + 
 W[3, 1, 4, 19]/2 + W[3, 1, 5, 2]/2 - W[3, 1, 5, 3]/2 - W[3, 1, 5, 4]/2 + 
 W[3, 1, 5, 20]/2 + W[3, 1, 6, 1] + W[3, 1, 6, 3] - W[3, 1, 6, 4] + 
 W[3, 1, 6, 17] - W[3, 1, 6, 18] - W[3, 1, 6, 19] - W[3, 1, 13, 1] + 
 W[3, 1, 13, 3] + W[3, 1, 13, 4] + W[3, 1, 13, 5] - W[3, 1, 13, 18] - 
 W[3, 1, 13, 20] - W[3, 1, 17, 1]/2 + W[3, 1, 17, 2]/2 - W[3, 1, 17, 3]/2 + 
 W[3, 1, 17, 19]/2 - W[3, 1, 18, 1]/2 - W[3, 1, 18, 2] - W[3, 1, 18, 3] - 
 W[3, 1, 18, 4]/2 + 2*W[3, 1, 18, 11] + W[3, 1, 18, 19]/2 + 
 W[3, 1, 18, 20]/2 - W[3, 1, 19, 2]/2 + W[3, 1, 19, 4]/2 - 
 W[3, 1, 19, 17]/2 + W[3, 1, 19, 18]/2 + W[3, 1, 20, 1]/2 - 
 W[3, 1, 20, 2]/2 - W[3, 1, 20, 5]/2 + W[3, 1, 20, 18]/2 + W[3, 2, 1, 3]/2 + 
 W[3, 2, 1, 17]/2 - W[3, 2, 1, 18]/2 - W[3, 2, 1, 20]/2 + W[3, 2, 2, 5]/2 - 
 W[3, 2, 2, 17]/2 - W[3, 2, 2, 19]/2 + W[3, 2, 2, 20]/2 - W[3, 2, 3, 1]/2 + 
 W[3, 2, 3, 4]/2 + W[3, 2, 3, 5]/2 - W[3, 2, 3, 17]/2 + W[3, 2, 4, 3]/2 + 
 W[3, 2, 4, 5]/2 - W[3, 2, 4, 18]/2 - W[3, 2, 4, 19]/2 - W[3, 2, 5, 2]/2 + 
 W[3, 2, 5, 3]/2 + W[3, 2, 5, 4]/2 - W[3, 2, 5, 20]/2 + W[3, 2, 12, 2] - 
 W[3, 2, 12, 3] - W[3, 2, 12, 4] - W[3, 2, 12, 5] + W[3, 2, 12, 17] + 
 W[3, 2, 12, 19] + W[3, 2, 13, 1] - W[3, 2, 13, 3] - W[3, 2, 13, 4] - 
 W[3, 2, 13, 5] + W[3, 2, 13, 18] + W[3, 2, 13, 20] + W[3, 2, 17, 1]/2 - 
 W[3, 2, 17, 2]/2 + W[3, 2, 17, 3]/2 - W[3, 2, 17, 19]/2 - W[3, 2, 18, 1]/2 + 
 W[3, 2, 18, 4]/2 + W[3, 2, 18, 19]/2 - W[3, 2, 18, 20]/2 - 
 W[3, 2, 19, 2]/2 + W[3, 2, 19, 4]/2 - W[3, 2, 19, 17]/2 + 
 W[3, 2, 19, 18]/2 - W[3, 2, 20, 1]/2 + W[3, 2, 20, 2]/2 + W[3, 2, 20, 5]/2 - 
 W[3, 2, 20, 18]/2 - W[3, 5, 1, 3]/2 - W[3, 5, 1, 17]/2 + W[3, 5, 1, 18]/2 + 
 W[3, 5, 1, 20]/2 - W[3, 5, 2, 5]/2 + W[3, 5, 2, 17]/2 + W[3, 5, 2, 19]/2 - 
 W[3, 5, 2, 20]/2 + W[3, 5, 3, 1]/2 - W[3, 5, 3, 4]/2 - W[3, 5, 3, 5]/2 + 
 W[3, 5, 3, 17]/2 - W[3, 5, 4, 3]/2 - W[3, 5, 4, 5]/2 + W[3, 5, 4, 18]/2 + 
 W[3, 5, 4, 19]/2 + W[3, 5, 5, 2]/2 - W[3, 5, 5, 3]/2 - W[3, 5, 5, 4]/2 + 
 W[3, 5, 5, 20]/2 - W[3, 5, 12, 2] + W[3, 5, 12, 3] + W[3, 5, 12, 4] + 
 W[3, 5, 12, 5] - W[3, 5, 12, 17] - W[3, 5, 12, 19] - W[3, 5, 13, 1] + 
 W[3, 5, 13, 3] + W[3, 5, 13, 4] + W[3, 5, 13, 5] - W[3, 5, 13, 18] - 
 W[3, 5, 13, 20] - W[3, 5, 17, 1]/2 + W[3, 5, 17, 2]/2 - W[3, 5, 17, 3]/2 + 
 W[3, 5, 17, 19]/2 + W[3, 5, 18, 1]/2 - W[3, 5, 18, 4]/2 - 
 W[3, 5, 18, 19]/2 + W[3, 5, 18, 20]/2 + W[3, 5, 19, 2]/2 - 
 W[3, 5, 19, 4]/2 + W[3, 5, 19, 17]/2 - W[3, 5, 19, 18]/2 + 
 W[3, 5, 20, 1]/2 - W[3, 5, 20, 2]/2 - W[3, 5, 20, 5]/2 + W[3, 5, 20, 18]/2 + 
 W[3, 13, 1, 2] + W[3, 13, 1, 3] + W[3, 13, 1, 4] - 2*W[3, 13, 1, 11] - 
 W[3, 13, 1, 20] + W[3, 13, 2, 1] - W[3, 13, 2, 3] - W[3, 13, 2, 4] - 
 W[3, 13, 2, 5] + W[3, 13, 2, 18] + W[3, 13, 2, 20] - W[3, 13, 3, 1] - 
 W[3, 13, 3, 2] + W[3, 13, 3, 5] + 2*W[3, 13, 3, 11] - W[3, 13, 3, 18] - 
 W[3, 13, 4, 1] - W[3, 13, 4, 2] + W[3, 13, 4, 5] + 2*W[3, 13, 4, 11] - 
 W[3, 13, 4, 18] - W[3, 13, 5, 2] + W[3, 13, 5, 3] + W[3, 13, 5, 4] - 
 W[3, 13, 5, 20] + 2*W[3, 13, 13, 1] - 2*W[3, 13, 13, 3] - 
 2*W[3, 13, 13, 4] - 2*W[3, 13, 13, 5] + 2*W[3, 13, 13, 18] + 
 2*W[3, 13, 13, 20] + W[3, 13, 18, 2] + W[3, 13, 18, 3] + W[3, 13, 18, 4] - 
 2*W[3, 13, 18, 11] - W[3, 13, 18, 20] - W[3, 13, 20, 1] + W[3, 13, 20, 2] + 
 W[3, 13, 20, 5] - W[3, 13, 20, 18] - W[3, 18, 1, 2] - W[3, 18, 1, 3]/2 - 
 W[3, 18, 1, 4] + 2*W[3, 18, 1, 11] + W[3, 18, 1, 17]/2 - W[3, 18, 1, 18]/2 + 
 W[3, 18, 1, 20]/2 - W[3, 18, 2, 1] + W[3, 18, 2, 4] + W[3, 18, 2, 5]/2 - 
 W[3, 18, 2, 17]/2 + W[3, 18, 2, 19]/2 - W[3, 18, 2, 20]/2 + 
 W[3, 18, 3, 1]/2 - W[3, 18, 3, 4]/2 - W[3, 18, 3, 5]/2 + W[3, 18, 3, 17]/2 + 
 W[3, 18, 4, 1] + W[3, 18, 4, 2] + W[3, 18, 4, 3]/2 - W[3, 18, 4, 5]/2 - 
 2*W[3, 18, 4, 11] + W[3, 18, 4, 18]/2 - W[3, 18, 4, 19]/2 + 
 W[3, 18, 5, 2]/2 - W[3, 18, 5, 3]/2 - W[3, 18, 5, 4]/2 + W[3, 18, 5, 20]/2 - 
 W[3, 18, 6, 1] - W[3, 18, 6, 3] + W[3, 18, 6, 4] - W[3, 18, 6, 17] + 
 W[3, 18, 6, 18] + W[3, 18, 6, 19] - W[3, 18, 13, 1] + W[3, 18, 13, 3] + 
 W[3, 18, 13, 4] + W[3, 18, 13, 5] - W[3, 18, 13, 18] - W[3, 18, 13, 20] + 
 W[3, 18, 17, 1]/2 - W[3, 18, 17, 2]/2 + W[3, 18, 17, 3]/2 - 
 W[3, 18, 17, 19]/2 + W[3, 18, 18, 1]/2 - W[3, 18, 18, 4]/2 - 
 W[3, 18, 18, 19]/2 + W[3, 18, 18, 20]/2 + W[3, 18, 19, 2]/2 - 
 W[3, 18, 19, 4]/2 + W[3, 18, 19, 17]/2 - W[3, 18, 19, 18]/2 + 
 W[3, 18, 20, 1]/2 - W[3, 18, 20, 2]/2 - W[3, 18, 20, 5]/2 + 
 W[3, 18, 20, 18]/2 - W[3, 27, 26, 1]/2 + W[3, 27, 26, 2]/2 - 
 W[3, 27, 26, 3]/2 + W[3, 27, 26, 19]/2 - W[3, 27, 27, 1]/2 + 
 W[3, 27, 27, 4]/2 + W[3, 27, 27, 19]/2 - W[3, 27, 27, 20]/2 - 
 W[3, 27, 28, 2]/2 + W[3, 27, 28, 4]/2 - W[3, 27, 28, 17]/2 + 
 W[3, 27, 28, 18]/2 + W[3, 27, 29, 1]/2 - W[3, 27, 29, 2]/2 - 
 W[3, 27, 29, 5]/2 + W[3, 27, 29, 18]/2 + W[5, 1, 1, 3]/2 + 
 W[5, 1, 1, 17]/2 - W[5, 1, 1, 18]/2 - W[5, 1, 1, 20]/2 + W[5, 1, 2, 5]/2 - 
 W[5, 1, 2, 17]/2 - W[5, 1, 2, 19]/2 + W[5, 1, 2, 20]/2 - W[5, 1, 3, 1]/2 + 
 W[5, 1, 3, 4]/2 + W[5, 1, 3, 5]/2 - W[5, 1, 3, 17]/2 + W[5, 1, 4, 3]/2 + 
 W[5, 1, 4, 5]/2 - W[5, 1, 4, 18]/2 - W[5, 1, 4, 19]/2 - W[5, 1, 5, 2]/2 + 
 W[5, 1, 5, 3]/2 + W[5, 1, 5, 4]/2 - W[5, 1, 5, 20]/2 + W[5, 1, 12, 2] - 
 W[5, 1, 12, 3] - W[5, 1, 12, 4] - W[5, 1, 12, 5] + W[5, 1, 12, 17] + 
 W[5, 1, 12, 19] + W[5, 1, 13, 1] - W[5, 1, 13, 3] - W[5, 1, 13, 4] - 
 W[5, 1, 13, 5] + W[5, 1, 13, 18] + W[5, 1, 13, 20] + W[5, 1, 17, 1]/2 - 
 W[5, 1, 17, 2]/2 + W[5, 1, 17, 3]/2 - W[5, 1, 17, 19]/2 - W[5, 1, 18, 1]/2 + 
 W[5, 1, 18, 4]/2 + W[5, 1, 18, 19]/2 - W[5, 1, 18, 20]/2 - 
 W[5, 1, 19, 2]/2 + W[5, 1, 19, 4]/2 - W[5, 1, 19, 17]/2 + 
 W[5, 1, 19, 18]/2 - W[5, 1, 20, 1]/2 + W[5, 1, 20, 2]/2 + W[5, 1, 20, 5]/2 - 
 W[5, 1, 20, 18]/2 + W[5, 2, 1, 3]/2 + W[5, 2, 1, 5] - W[5, 2, 1, 17]/2 - 
 W[5, 2, 1, 18]/2 - W[5, 2, 1, 19] + W[5, 2, 1, 20]/2 - W[5, 2, 2, 5]/2 + 
 W[5, 2, 2, 17]/2 + W[5, 2, 2, 19]/2 - W[5, 2, 2, 20]/2 + W[5, 2, 3, 1]/2 - 
 W[5, 2, 3, 4]/2 - W[5, 2, 3, 5]/2 + W[5, 2, 3, 17]/2 - W[5, 2, 4, 3]/2 - 
 W[5, 2, 4, 5]/2 + W[5, 2, 4, 18]/2 + W[5, 2, 4, 19]/2 + W[5, 2, 5, 1] + 
 W[5, 2, 5, 2]/2 - W[5, 2, 5, 3]/2 + W[5, 2, 5, 4]/2 - 2*W[5, 2, 5, 14] + 
 W[5, 2, 5, 19] - W[5, 2, 5, 20]/2 + W[5, 2, 7, 2] - W[5, 2, 7, 4] + 
 W[5, 2, 7, 5] - W[5, 2, 7, 18] - W[5, 2, 7, 19] + W[5, 2, 7, 20] - 
 W[5, 2, 12, 2] + W[5, 2, 12, 3] + W[5, 2, 12, 4] + W[5, 2, 12, 5] - 
 W[5, 2, 12, 17] - W[5, 2, 12, 19] - W[5, 2, 17, 1]/2 + W[5, 2, 17, 2]/2 - 
 W[5, 2, 17, 3]/2 + W[5, 2, 17, 19]/2 - W[5, 2, 18, 1]/2 + W[5, 2, 18, 4]/2 + 
 W[5, 2, 18, 19]/2 - W[5, 2, 18, 20]/2 - W[5, 2, 19, 1] - W[5, 2, 19, 2]/2 - 
 W[5, 2, 19, 4]/2 - W[5, 2, 19, 5] + 2*W[5, 2, 19, 14] + W[5, 2, 19, 17]/2 + 
 W[5, 2, 19, 18]/2 + W[5, 2, 20, 1]/2 - W[5, 2, 20, 2]/2 - W[5, 2, 20, 5]/2 + 
 W[5, 2, 20, 18]/2 - W[5, 3, 1, 3]/2 - W[5, 3, 1, 17]/2 + W[5, 3, 1, 18]/2 + 
 W[5, 3, 1, 20]/2 - W[5, 3, 2, 5]/2 + W[5, 3, 2, 17]/2 + W[5, 3, 2, 19]/2 - 
 W[5, 3, 2, 20]/2 + W[5, 3, 3, 1]/2 - W[5, 3, 3, 4]/2 - W[5, 3, 3, 5]/2 + 
 W[5, 3, 3, 17]/2 - W[5, 3, 4, 3]/2 - W[5, 3, 4, 5]/2 + W[5, 3, 4, 18]/2 + 
 W[5, 3, 4, 19]/2 + W[5, 3, 5, 2]/2 - W[5, 3, 5, 3]/2 - W[5, 3, 5, 4]/2 + 
 W[5, 3, 5, 20]/2 - W[5, 3, 12, 2] + W[5, 3, 12, 3] + W[5, 3, 12, 4] + 
 W[5, 3, 12, 5] - W[5, 3, 12, 17] - W[5, 3, 12, 19] - W[5, 3, 13, 1] + 
 W[5, 3, 13, 3] + W[5, 3, 13, 4] + W[5, 3, 13, 5] - W[5, 3, 13, 18] - 
 W[5, 3, 13, 20] - W[5, 3, 17, 1]/2 + W[5, 3, 17, 2]/2 - W[5, 3, 17, 3]/2 + 
 W[5, 3, 17, 19]/2 + W[5, 3, 18, 1]/2 - W[5, 3, 18, 4]/2 - 
 W[5, 3, 18, 19]/2 + W[5, 3, 18, 20]/2 + W[5, 3, 19, 2]/2 - 
 W[5, 3, 19, 4]/2 + W[5, 3, 19, 17]/2 - W[5, 3, 19, 18]/2 + 
 W[5, 3, 20, 1]/2 - W[5, 3, 20, 2]/2 - W[5, 3, 20, 5]/2 + W[5, 3, 20, 18]/2 + 
 W[5, 12, 1, 2] - W[5, 12, 1, 3] - W[5, 12, 1, 4] - W[5, 12, 1, 5] + 
 W[5, 12, 1, 17] + W[5, 12, 1, 19] + W[5, 12, 2, 1] + W[5, 12, 2, 4] + 
 W[5, 12, 2, 5] - 2*W[5, 12, 2, 14] - W[5, 12, 2, 17] - W[5, 12, 3, 1] + 
 W[5, 12, 3, 4] + W[5, 12, 3, 5] - W[5, 12, 3, 17] - W[5, 12, 4, 1] - 
 W[5, 12, 4, 2] + W[5, 12, 4, 3] + 2*W[5, 12, 4, 14] - W[5, 12, 4, 19] - 
 W[5, 12, 5, 1] - W[5, 12, 5, 2] + W[5, 12, 5, 3] + 2*W[5, 12, 5, 14] - 
 W[5, 12, 5, 19] + 2*W[5, 12, 12, 2] - 2*W[5, 12, 12, 3] - 
 2*W[5, 12, 12, 4] - 2*W[5, 12, 12, 5] + 2*W[5, 12, 12, 17] + 
 2*W[5, 12, 12, 19] + W[5, 12, 17, 1] - W[5, 12, 17, 2] + W[5, 12, 17, 3] - 
 W[5, 12, 17, 19] + W[5, 12, 19, 1] + W[5, 12, 19, 4] + W[5, 12, 19, 5] - 
 2*W[5, 12, 19, 14] - W[5, 12, 19, 17] - W[5, 19, 1, 2] + W[5, 19, 1, 3]/2 + 
 W[5, 19, 1, 4] - W[5, 19, 1, 17]/2 + W[5, 19, 1, 18]/2 - W[5, 19, 1, 20]/2 - 
 W[5, 19, 2, 1] - W[5, 19, 2, 4] - W[5, 19, 2, 5]/2 + 2*W[5, 19, 2, 14] + 
 W[5, 19, 2, 17]/2 - W[5, 19, 2, 19]/2 + W[5, 19, 2, 20]/2 + 
 W[5, 19, 3, 1]/2 - W[5, 19, 3, 4]/2 - W[5, 19, 3, 5]/2 + W[5, 19, 3, 17]/2 + 
 W[5, 19, 4, 1] + W[5, 19, 4, 2] - W[5, 19, 4, 3]/2 + W[5, 19, 4, 5]/2 - 
 2*W[5, 19, 4, 14] - W[5, 19, 4, 18]/2 + W[5, 19, 4, 19]/2 + 
 W[5, 19, 5, 2]/2 - W[5, 19, 5, 3]/2 - W[5, 19, 5, 4]/2 + W[5, 19, 5, 20]/2 - 
 W[5, 19, 7, 2] + W[5, 19, 7, 4] - W[5, 19, 7, 5] + W[5, 19, 7, 18] + 
 W[5, 19, 7, 19] - W[5, 19, 7, 20] - W[5, 19, 12, 2] + W[5, 19, 12, 3] + 
 W[5, 19, 12, 4] + W[5, 19, 12, 5] - W[5, 19, 12, 17] - W[5, 19, 12, 19] - 
 W[5, 19, 17, 1]/2 + W[5, 19, 17, 2]/2 - W[5, 19, 17, 3]/2 + 
 W[5, 19, 17, 19]/2 + W[5, 19, 18, 1]/2 - W[5, 19, 18, 4]/2 - 
 W[5, 19, 18, 19]/2 + W[5, 19, 18, 20]/2 + W[5, 19, 19, 2]/2 - 
 W[5, 19, 19, 4]/2 + W[5, 19, 19, 17]/2 - W[5, 19, 19, 18]/2 - 
 W[5, 19, 20, 1]/2 + W[5, 19, 20, 2]/2 + W[5, 19, 20, 5]/2 - 
 W[5, 19, 20, 18]/2 - W[5, 28, 26, 1]/2 + W[5, 28, 26, 2]/2 - 
 W[5, 28, 26, 3]/2 + W[5, 28, 26, 19]/2 - W[5, 28, 27, 1]/2 + 
 W[5, 28, 27, 4]/2 + W[5, 28, 27, 19]/2 - W[5, 28, 27, 20]/2 - 
 W[5, 28, 28, 2]/2 + W[5, 28, 28, 4]/2 - W[5, 28, 28, 17]/2 + 
 W[5, 28, 28, 18]/2 + W[5, 28, 29, 1]/2 - W[5, 28, 29, 2]/2 - 
 W[5, 28, 29, 5]/2 + W[5, 28, 29, 18]/2 + W[18, 1, 1, 3]/2 + 
 W[18, 1, 1, 17]/2 - W[18, 1, 1, 18]/2 - W[18, 1, 1, 20]/2 - W[18, 1, 2, 3] - 
 W[18, 1, 2, 5]/2 - W[18, 1, 2, 17]/2 + W[18, 1, 2, 18] + W[18, 1, 2, 19]/2 + 
 W[18, 1, 2, 20]/2 - W[18, 1, 3, 1]/2 - W[18, 1, 3, 2] - W[18, 1, 3, 4]/2 + 
 W[18, 1, 3, 5]/2 + 2*W[18, 1, 3, 11] + W[18, 1, 3, 17]/2 - W[18, 1, 3, 18] + 
 W[18, 1, 4, 3]/2 + W[18, 1, 4, 5]/2 - W[18, 1, 4, 18]/2 - 
 W[18, 1, 4, 19]/2 - W[18, 1, 5, 2]/2 + W[18, 1, 5, 3]/2 + W[18, 1, 5, 4]/2 - 
 W[18, 1, 5, 20]/2 - W[18, 1, 6, 1] - W[18, 1, 6, 3] + W[18, 1, 6, 4] - 
 W[18, 1, 6, 17] + W[18, 1, 6, 18] + W[18, 1, 6, 19] + W[18, 1, 13, 1] - 
 W[18, 1, 13, 3] - W[18, 1, 13, 4] - W[18, 1, 13, 5] + W[18, 1, 13, 18] + 
 W[18, 1, 13, 20] + W[18, 1, 17, 1]/2 - W[18, 1, 17, 2]/2 + 
 W[18, 1, 17, 3]/2 - W[18, 1, 17, 19]/2 + W[18, 1, 18, 1]/2 + 
 W[18, 1, 18, 2] + W[18, 1, 18, 3] + W[18, 1, 18, 4]/2 - 2*W[18, 1, 18, 11] - 
 W[18, 1, 18, 19]/2 - W[18, 1, 18, 20]/2 + W[18, 1, 19, 2]/2 - 
 W[18, 1, 19, 4]/2 + W[18, 1, 19, 17]/2 - W[18, 1, 19, 18]/2 - 
 W[18, 1, 20, 1]/2 + W[18, 1, 20, 2]/2 + W[18, 1, 20, 5]/2 - 
 W[18, 1, 20, 18]/2 - W[18, 2, 1, 3]/2 - W[18, 2, 1, 17]/2 + 
 W[18, 2, 1, 18]/2 + W[18, 2, 1, 20]/2 - W[18, 2, 2, 5]/2 + 
 W[18, 2, 2, 17]/2 + W[18, 2, 2, 19]/2 - W[18, 2, 2, 20]/2 - 
 W[18, 2, 3, 1]/2 + W[18, 2, 3, 4]/2 + W[18, 2, 3, 5]/2 - W[18, 2, 3, 17]/2 - 
 W[18, 2, 4, 3]/2 - W[18, 2, 4, 5]/2 + W[18, 2, 4, 18]/2 + 
 W[18, 2, 4, 19]/2 - W[18, 2, 5, 2]/2 + W[18, 2, 5, 3]/2 + W[18, 2, 5, 4]/2 - 
 W[18, 2, 5, 20]/2 + W[18, 2, 6, 1] + W[18, 2, 6, 3] - W[18, 2, 6, 4] + 
 W[18, 2, 6, 17] - W[18, 2, 6, 18] - W[18, 2, 6, 19] + W[18, 2, 7, 2] - 
 W[18, 2, 7, 4] + W[18, 2, 7, 5] - W[18, 2, 7, 18] - W[18, 2, 7, 19] + 
 W[18, 2, 7, 20] - W[18, 2, 17, 1]/2 + W[18, 2, 17, 2]/2 - 
 W[18, 2, 17, 3]/2 + W[18, 2, 17, 19]/2 - W[18, 2, 18, 1]/2 + 
 W[18, 2, 18, 4]/2 + W[18, 2, 18, 19]/2 - W[18, 2, 18, 20]/2 - 
 W[18, 2, 19, 2]/2 + W[18, 2, 19, 4]/2 - W[18, 2, 19, 17]/2 + 
 W[18, 2, 19, 18]/2 + W[18, 2, 20, 1]/2 - W[18, 2, 20, 2]/2 - 
 W[18, 2, 20, 5]/2 + W[18, 2, 20, 18]/2 - W[18, 3, 1, 2] - W[18, 3, 1, 3]/2 - 
 W[18, 3, 1, 4] + 2*W[18, 3, 1, 11] + W[18, 3, 1, 17]/2 - W[18, 3, 1, 18]/2 + 
 W[18, 3, 1, 20]/2 - W[18, 3, 2, 1] + W[18, 3, 2, 4] + W[18, 3, 2, 5]/2 - 
 W[18, 3, 2, 17]/2 + W[18, 3, 2, 19]/2 - W[18, 3, 2, 20]/2 + 
 W[18, 3, 3, 1]/2 - W[18, 3, 3, 4]/2 - W[18, 3, 3, 5]/2 + W[18, 3, 3, 17]/2 + 
 W[18, 3, 4, 1] + W[18, 3, 4, 2] + W[18, 3, 4, 3]/2 - W[18, 3, 4, 5]/2 - 
 2*W[18, 3, 4, 11] + W[18, 3, 4, 18]/2 - W[18, 3, 4, 19]/2 + 
 W[18, 3, 5, 2]/2 - W[18, 3, 5, 3]/2 - W[18, 3, 5, 4]/2 + W[18, 3, 5, 20]/2 - 
 W[18, 3, 6, 1] - W[18, 3, 6, 3] + W[18, 3, 6, 4] - W[18, 3, 6, 17] + 
 W[18, 3, 6, 18] + W[18, 3, 6, 19] - W[18, 3, 13, 1] + W[18, 3, 13, 3] + 
 W[18, 3, 13, 4] + W[18, 3, 13, 5] - W[18, 3, 13, 18] - W[18, 3, 13, 20] + 
 W[18, 3, 17, 1]/2 - W[18, 3, 17, 2]/2 + W[18, 3, 17, 3]/2 - 
 W[18, 3, 17, 19]/2 + W[18, 3, 18, 1]/2 - W[18, 3, 18, 4]/2 - 
 W[18, 3, 18, 19]/2 + W[18, 3, 18, 20]/2 + W[18, 3, 19, 2]/2 - 
 W[18, 3, 19, 4]/2 + W[18, 3, 19, 17]/2 - W[18, 3, 19, 18]/2 + 
 W[18, 3, 20, 1]/2 - W[18, 3, 20, 2]/2 - W[18, 3, 20, 5]/2 + 
 W[18, 3, 20, 18]/2 + W[18, 6, 1, 2] + W[18, 6, 1, 4] - 2*W[18, 6, 1, 11] - 
 W[18, 6, 1, 17] + W[18, 6, 1, 18] + W[18, 6, 2, 1] + W[18, 6, 2, 3] - 
 W[18, 6, 2, 4] + W[18, 6, 2, 17] - W[18, 6, 2, 18] - W[18, 6, 2, 19] + 
 W[18, 6, 3, 2] + W[18, 6, 3, 4] - 2*W[18, 6, 3, 11] - W[18, 6, 3, 17] + 
 W[18, 6, 3, 18] - W[18, 6, 4, 1] - W[18, 6, 4, 2] - W[18, 6, 4, 3] + 
 2*W[18, 6, 4, 11] + W[18, 6, 4, 19] + 2*W[18, 6, 6, 1] + 2*W[18, 6, 6, 3] - 
 2*W[18, 6, 6, 4] + 2*W[18, 6, 6, 17] - 2*W[18, 6, 6, 18] - 
 2*W[18, 6, 6, 19] - W[18, 6, 17, 1] + W[18, 6, 17, 2] - W[18, 6, 17, 3] + 
 W[18, 6, 17, 19] - W[18, 6, 18, 1] - W[18, 6, 18, 2] - W[18, 6, 18, 3] + 
 2*W[18, 6, 18, 11] + W[18, 6, 18, 19] - W[18, 6, 19, 2] + W[18, 6, 19, 4] - 
 W[18, 6, 19, 17] + W[18, 6, 19, 18] + W[18, 19, 1, 3]/2 + 
 W[18, 19, 1, 17]/2 - W[18, 19, 1, 18]/2 - W[18, 19, 1, 20]/2 + 
 W[18, 19, 2, 5]/2 - W[18, 19, 2, 17]/2 - W[18, 19, 2, 19]/2 + 
 W[18, 19, 2, 20]/2 + W[18, 19, 3, 1]/2 - W[18, 19, 3, 4]/2 - 
 W[18, 19, 3, 5]/2 + W[18, 19, 3, 17]/2 + W[18, 19, 4, 3]/2 + 
 W[18, 19, 4, 5]/2 - W[18, 19, 4, 18]/2 - W[18, 19, 4, 19]/2 + 
 W[18, 19, 5, 2]/2 - W[18, 19, 5, 3]/2 - W[18, 19, 5, 4]/2 + 
 W[18, 19, 5, 20]/2 - W[18, 19, 6, 1] - W[18, 19, 6, 3] + W[18, 19, 6, 4] - 
 W[18, 19, 6, 17] + W[18, 19, 6, 18] + W[18, 19, 6, 19] - W[18, 19, 7, 2] + 
 W[18, 19, 7, 4] - W[18, 19, 7, 5] + W[18, 19, 7, 18] + W[18, 19, 7, 19] - 
 W[18, 19, 7, 20] + W[18, 19, 17, 1]/2 - W[18, 19, 17, 2]/2 + 
 W[18, 19, 17, 3]/2 - W[18, 19, 17, 19]/2 + W[18, 19, 18, 1]/2 - 
 W[18, 19, 18, 4]/2 - W[18, 19, 18, 19]/2 + W[18, 19, 18, 20]/2 + 
 W[18, 19, 19, 2]/2 - W[18, 19, 19, 4]/2 + W[18, 19, 19, 17]/2 - 
 W[18, 19, 19, 18]/2 - W[18, 19, 20, 1]/2 + W[18, 19, 20, 2]/2 + 
 W[18, 19, 20, 5]/2 - W[18, 19, 20, 18]/2 - W[18, 28, 26, 1]/2 + 
 W[18, 28, 26, 2]/2 - W[18, 28, 26, 3]/2 + W[18, 28, 26, 19]/2 - 
 W[18, 28, 27, 1]/2 + W[18, 28, 27, 4]/2 + W[18, 28, 27, 19]/2 - 
 W[18, 28, 27, 20]/2 - W[18, 28, 28, 2]/2 + W[18, 28, 28, 4]/2 - 
 W[18, 28, 28, 17]/2 + W[18, 28, 28, 18]/2 + W[18, 28, 29, 1]/2 - 
 W[18, 28, 29, 2]/2 - W[18, 28, 29, 5]/2 + W[18, 28, 29, 18]/2 - 
 W[19, 1, 1, 3]/2 - W[19, 1, 1, 17]/2 + W[19, 1, 1, 18]/2 + 
 W[19, 1, 1, 20]/2 - W[19, 1, 2, 5]/2 + W[19, 1, 2, 17]/2 + 
 W[19, 1, 2, 19]/2 - W[19, 1, 2, 20]/2 - W[19, 1, 3, 1]/2 + 
 W[19, 1, 3, 4]/2 + W[19, 1, 3, 5]/2 - W[19, 1, 3, 17]/2 - W[19, 1, 4, 3]/2 - 
 W[19, 1, 4, 5]/2 + W[19, 1, 4, 18]/2 + W[19, 1, 4, 19]/2 - 
 W[19, 1, 5, 2]/2 + W[19, 1, 5, 3]/2 + W[19, 1, 5, 4]/2 - W[19, 1, 5, 20]/2 + 
 W[19, 1, 6, 1] + W[19, 1, 6, 3] - W[19, 1, 6, 4] + W[19, 1, 6, 17] - 
 W[19, 1, 6, 18] - W[19, 1, 6, 19] + W[19, 1, 7, 2] - W[19, 1, 7, 4] + 
 W[19, 1, 7, 5] - W[19, 1, 7, 18] - W[19, 1, 7, 19] + W[19, 1, 7, 20] - 
 W[19, 1, 17, 1]/2 + W[19, 1, 17, 2]/2 - W[19, 1, 17, 3]/2 + 
 W[19, 1, 17, 19]/2 - W[19, 1, 18, 1]/2 + W[19, 1, 18, 4]/2 + 
 W[19, 1, 18, 19]/2 - W[19, 1, 18, 20]/2 - W[19, 1, 19, 2]/2 + 
 W[19, 1, 19, 4]/2 - W[19, 1, 19, 17]/2 + W[19, 1, 19, 18]/2 + 
 W[19, 1, 20, 1]/2 - W[19, 1, 20, 2]/2 - W[19, 1, 20, 5]/2 + 
 W[19, 1, 20, 18]/2 - W[19, 2, 1, 3]/2 - W[19, 2, 1, 5] + W[19, 2, 1, 17]/2 + 
 W[19, 2, 1, 18]/2 + W[19, 2, 1, 19] - W[19, 2, 1, 20]/2 + W[19, 2, 2, 5]/2 - 
 W[19, 2, 2, 17]/2 - W[19, 2, 2, 19]/2 + W[19, 2, 2, 20]/2 - 
 W[19, 2, 3, 1]/2 + W[19, 2, 3, 4]/2 + W[19, 2, 3, 5]/2 - W[19, 2, 3, 17]/2 + 
 W[19, 2, 4, 3]/2 + W[19, 2, 4, 5]/2 - W[19, 2, 4, 18]/2 - 
 W[19, 2, 4, 19]/2 - W[19, 2, 5, 1] - W[19, 2, 5, 2]/2 + W[19, 2, 5, 3]/2 - 
 W[19, 2, 5, 4]/2 + 2*W[19, 2, 5, 14] - W[19, 2, 5, 19] + W[19, 2, 5, 20]/2 - 
 W[19, 2, 7, 2] + W[19, 2, 7, 4] - W[19, 2, 7, 5] + W[19, 2, 7, 18] + 
 W[19, 2, 7, 19] - W[19, 2, 7, 20] + W[19, 2, 12, 2] - W[19, 2, 12, 3] - 
 W[19, 2, 12, 4] - W[19, 2, 12, 5] + W[19, 2, 12, 17] + W[19, 2, 12, 19] + 
 W[19, 2, 17, 1]/2 - W[19, 2, 17, 2]/2 + W[19, 2, 17, 3]/2 - 
 W[19, 2, 17, 19]/2 + W[19, 2, 18, 1]/2 - W[19, 2, 18, 4]/2 - 
 W[19, 2, 18, 19]/2 + W[19, 2, 18, 20]/2 + W[19, 2, 19, 1] + 
 W[19, 2, 19, 2]/2 + W[19, 2, 19, 4]/2 + W[19, 2, 19, 5] - 
 2*W[19, 2, 19, 14] - W[19, 2, 19, 17]/2 - W[19, 2, 19, 18]/2 - 
 W[19, 2, 20, 1]/2 + W[19, 2, 20, 2]/2 + W[19, 2, 20, 5]/2 - 
 W[19, 2, 20, 18]/2 - W[19, 5, 1, 2] + W[19, 5, 1, 3]/2 + W[19, 5, 1, 4] - 
 W[19, 5, 1, 17]/2 + W[19, 5, 1, 18]/2 - W[19, 5, 1, 20]/2 - W[19, 5, 2, 1] - 
 W[19, 5, 2, 4] - W[19, 5, 2, 5]/2 + 2*W[19, 5, 2, 14] + W[19, 5, 2, 17]/2 - 
 W[19, 5, 2, 19]/2 + W[19, 5, 2, 20]/2 + W[19, 5, 3, 1]/2 - 
 W[19, 5, 3, 4]/2 - W[19, 5, 3, 5]/2 + W[19, 5, 3, 17]/2 + W[19, 5, 4, 1] + 
 W[19, 5, 4, 2] - W[19, 5, 4, 3]/2 + W[19, 5, 4, 5]/2 - 2*W[19, 5, 4, 14] - 
 W[19, 5, 4, 18]/2 + W[19, 5, 4, 19]/2 + W[19, 5, 5, 2]/2 - 
 W[19, 5, 5, 3]/2 - W[19, 5, 5, 4]/2 + W[19, 5, 5, 20]/2 - W[19, 5, 7, 2] + 
 W[19, 5, 7, 4] - W[19, 5, 7, 5] + W[19, 5, 7, 18] + W[19, 5, 7, 19] - 
 W[19, 5, 7, 20] - W[19, 5, 12, 2] + W[19, 5, 12, 3] + W[19, 5, 12, 4] + 
 W[19, 5, 12, 5] - W[19, 5, 12, 17] - W[19, 5, 12, 19] - W[19, 5, 17, 1]/2 + 
 W[19, 5, 17, 2]/2 - W[19, 5, 17, 3]/2 + W[19, 5, 17, 19]/2 + 
 W[19, 5, 18, 1]/2 - W[19, 5, 18, 4]/2 - W[19, 5, 18, 19]/2 + 
 W[19, 5, 18, 20]/2 + W[19, 5, 19, 2]/2 - W[19, 5, 19, 4]/2 + 
 W[19, 5, 19, 17]/2 - W[19, 5, 19, 18]/2 - W[19, 5, 20, 1]/2 + 
 W[19, 5, 20, 2]/2 + W[19, 5, 20, 5]/2 - W[19, 5, 20, 18]/2 + 
 W[19, 7, 1, 2] - W[19, 7, 1, 4] + W[19, 7, 1, 5] - W[19, 7, 1, 18] - 
 W[19, 7, 1, 19] + W[19, 7, 1, 20] + W[19, 7, 2, 1] + W[19, 7, 2, 4] - 
 2*W[19, 7, 2, 14] + W[19, 7, 2, 19] - W[19, 7, 2, 20] - W[19, 7, 4, 1] - 
 W[19, 7, 4, 2] - W[19, 7, 4, 5] + 2*W[19, 7, 4, 14] + W[19, 7, 4, 18] + 
 W[19, 7, 5, 1] + W[19, 7, 5, 4] - 2*W[19, 7, 5, 14] + W[19, 7, 5, 19] - 
 W[19, 7, 5, 20] + 2*W[19, 7, 7, 2] - 2*W[19, 7, 7, 4] + 2*W[19, 7, 7, 5] - 
 2*W[19, 7, 7, 18] - 2*W[19, 7, 7, 19] + 2*W[19, 7, 7, 20] - 
 W[19, 7, 18, 1] + W[19, 7, 18, 4] + W[19, 7, 18, 19] - W[19, 7, 18, 20] - 
 W[19, 7, 19, 1] - W[19, 7, 19, 2] - W[19, 7, 19, 5] + 2*W[19, 7, 19, 14] + 
 W[19, 7, 19, 18] + W[19, 7, 20, 1] - W[19, 7, 20, 2] - W[19, 7, 20, 5] + 
 W[19, 7, 20, 18] + W[19, 18, 1, 3]/2 + W[19, 18, 1, 17]/2 - 
 W[19, 18, 1, 18]/2 - W[19, 18, 1, 20]/2 + W[19, 18, 2, 5]/2 - 
 W[19, 18, 2, 17]/2 - W[19, 18, 2, 19]/2 + W[19, 18, 2, 20]/2 + 
 W[19, 18, 3, 1]/2 - W[19, 18, 3, 4]/2 - W[19, 18, 3, 5]/2 + 
 W[19, 18, 3, 17]/2 + W[19, 18, 4, 3]/2 + W[19, 18, 4, 5]/2 - 
 W[19, 18, 4, 18]/2 - W[19, 18, 4, 19]/2 + W[19, 18, 5, 2]/2 - 
 W[19, 18, 5, 3]/2 - W[19, 18, 5, 4]/2 + W[19, 18, 5, 20]/2 - 
 W[19, 18, 6, 1] - W[19, 18, 6, 3] + W[19, 18, 6, 4] - W[19, 18, 6, 17] + 
 W[19, 18, 6, 18] + W[19, 18, 6, 19] - W[19, 18, 7, 2] + W[19, 18, 7, 4] - 
 W[19, 18, 7, 5] + W[19, 18, 7, 18] + W[19, 18, 7, 19] - W[19, 18, 7, 20] + 
 W[19, 18, 17, 1]/2 - W[19, 18, 17, 2]/2 + W[19, 18, 17, 3]/2 - 
 W[19, 18, 17, 19]/2 + W[19, 18, 18, 1]/2 - W[19, 18, 18, 4]/2 - 
 W[19, 18, 18, 19]/2 + W[19, 18, 18, 20]/2 + W[19, 18, 19, 2]/2 - 
 W[19, 18, 19, 4]/2 + W[19, 18, 19, 17]/2 - W[19, 18, 19, 18]/2 - 
 W[19, 18, 20, 1]/2 + W[19, 18, 20, 2]/2 + W[19, 18, 20, 5]/2 - 
 W[19, 18, 20, 18]/2 - W[19, 27, 26, 1]/2 + W[19, 27, 26, 2]/2 - 
 W[19, 27, 26, 3]/2 + W[19, 27, 26, 19]/2 - W[19, 27, 27, 1]/2 + 
 W[19, 27, 27, 4]/2 + W[19, 27, 27, 19]/2 - W[19, 27, 27, 20]/2 - 
 W[19, 27, 28, 2]/2 + W[19, 27, 28, 4]/2 - W[19, 27, 28, 17]/2 + 
 W[19, 27, 28, 18]/2 + W[19, 27, 29, 1]/2 - W[19, 27, 29, 2]/2 - 
 W[19, 27, 29, 5]/2 + W[19, 27, 29, 18]/2


==> integralcodd.txt <==
W[1, 2, 3, 26] + W[1, 2, 5, 29] - W[1, 2, 6, 26] - W[1, 2, 6, 27] - 
 W[1, 2, 6, 28] - W[1, 2, 7, 27] - W[1, 2, 7, 28] - W[1, 2, 7, 29] - 
 W[1, 2, 12, 26] + W[1, 2, 12, 28] + W[1, 2, 13, 27] - W[1, 2, 13, 29] + 
 W[1, 2, 18, 28] + W[1, 2, 18, 29] + W[1, 2, 19, 26] + W[1, 2, 19, 27] - 
 W[1, 3, 1, 26]/2 - W[1, 3, 1, 27]/2 - W[1, 3, 1, 29]/2 + W[1, 3, 2, 26]/2 + 
 W[1, 3, 2, 28]/2 + W[1, 3, 2, 29]/2 - W[1, 3, 3, 26]/2 + W[1, 3, 4, 27]/2 - 
 W[1, 3, 4, 28]/2 - W[1, 3, 5, 29]/2 + W[1, 3, 6, 26] + W[1, 3, 6, 27] + 
 W[1, 3, 6, 28] - W[1, 3, 13, 27] + W[1, 3, 13, 29] - W[1, 3, 17, 28]/2 - 
 W[1, 3, 18, 28]/2 - W[1, 3, 18, 29]/2 - W[1, 3, 19, 26]/2 - 
 W[1, 3, 19, 27]/2 + W[1, 3, 20, 27]/2 + W[1, 5, 1, 26]/2 + 
 W[1, 5, 1, 27]/2 - W[1, 5, 1, 29]/2 - W[1, 5, 2, 26]/2 + W[1, 5, 2, 28]/2 + 
 W[1, 5, 2, 29]/2 - W[1, 5, 3, 26]/2 + W[1, 5, 4, 27]/2 + W[1, 5, 4, 28]/2 - 
 W[1, 5, 5, 29]/2 + W[1, 5, 12, 26] - W[1, 5, 12, 28] - W[1, 5, 13, 27] + 
 W[1, 5, 13, 29] + W[1, 5, 17, 28]/2 - W[1, 5, 18, 28]/2 - 
 W[1, 5, 18, 29]/2 - W[1, 5, 19, 26]/2 - W[1, 5, 19, 27]/2 + 
 W[1, 5, 20, 27]/2 + W[1, 6, 1, 26] + W[1, 6, 1, 27] - W[1, 6, 2, 26] - 
 W[1, 6, 2, 27] - W[1, 6, 2, 28] + W[1, 6, 3, 26] + W[1, 6, 3, 27] + 
 W[1, 6, 4, 28] - 2*W[1, 6, 6, 26] - 2*W[1, 6, 6, 27] - 2*W[1, 6, 6, 28] + 
 W[1, 6, 17, 28] + W[1, 6, 18, 28] + W[1, 6, 19, 26] + W[1, 6, 19, 27] + 
 W[1, 13, 1, 29] + W[1, 13, 2, 27] - W[1, 13, 2, 29] - W[1, 13, 3, 27] - 
 W[1, 13, 4, 27] + W[1, 13, 5, 29] + 2*W[1, 13, 13, 27] - 
 2*W[1, 13, 13, 29] + W[1, 13, 18, 29] - W[1, 13, 20, 27] - 
 W[1, 18, 1, 26]/2 - W[1, 18, 1, 27]/2 - W[1, 18, 1, 29]/2 + 
 W[1, 18, 2, 26]/2 + W[1, 18, 2, 28]/2 + W[1, 18, 2, 29]/2 - 
 W[1, 18, 3, 26]/2 + W[1, 18, 4, 27]/2 - W[1, 18, 4, 28]/2 - 
 W[1, 18, 5, 29]/2 + W[1, 18, 6, 26] + W[1, 18, 6, 27] + W[1, 18, 6, 28] - 
 W[1, 18, 13, 27] + W[1, 18, 13, 29] - W[1, 18, 17, 28]/2 - 
 W[1, 18, 18, 28]/2 - W[1, 18, 18, 29]/2 - W[1, 18, 19, 26]/2 - 
 W[1, 18, 19, 27]/2 + W[1, 18, 20, 27]/2 - W[1, 19, 1, 26]/2 - 
 W[1, 19, 1, 27]/2 + W[1, 19, 1, 29]/2 + W[1, 19, 2, 26]/2 - 
 W[1, 19, 2, 28]/2 - W[1, 19, 2, 29]/2 - W[1, 19, 3, 26]/2 - 
 W[1, 19, 4, 27]/2 - W[1, 19, 4, 28]/2 - W[1, 19, 5, 29]/2 + 
 W[1, 19, 6, 26] + W[1, 19, 6, 27] + W[1, 19, 6, 28] + W[1, 19, 7, 27] + 
 W[1, 19, 7, 28] + W[1, 19, 7, 29] - W[1, 19, 17, 28]/2 - 
 W[1, 19, 18, 28]/2 - W[1, 19, 18, 29]/2 - W[1, 19, 19, 26]/2 - 
 W[1, 19, 19, 27]/2 - W[1, 19, 20, 27]/2 + W[1, 27, 26, 28]/2 + 
 W[1, 27, 27, 28]/2 + W[1, 27, 27, 29]/2 + W[1, 27, 28, 26]/2 + 
 W[1, 27, 28, 27]/2 + W[1, 27, 29, 27]/2 + W[1, 28, 26, 28]/2 + 
 W[1, 28, 27, 28]/2 + W[1, 28, 27, 29]/2 + W[1, 28, 28, 26]/2 + 
 W[1, 28, 28, 27]/2 + W[1, 28, 29, 27]/2 + W[2, 1, 3, 26] + W[2, 1, 5, 29] - 
 W[2, 1, 6, 26] - W[2, 1, 6, 27] - W[2, 1, 6, 28] - W[2, 1, 7, 27] - 
 W[2, 1, 7, 28] - W[2, 1, 7, 29] - W[2, 1, 12, 26] + W[2, 1, 12, 28] + 
 W[2, 1, 13, 27] - W[2, 1, 13, 29] + W[2, 1, 18, 28] + W[2, 1, 18, 29] + 
 W[2, 1, 19, 26] + W[2, 1, 19, 27] + W[2, 3, 1, 26]/2 + W[2, 3, 1, 27]/2 - 
 W[2, 3, 1, 29]/2 - W[2, 3, 2, 26]/2 + W[2, 3, 2, 28]/2 + W[2, 3, 2, 29]/2 - 
 W[2, 3, 3, 26]/2 + W[2, 3, 4, 27]/2 + W[2, 3, 4, 28]/2 - W[2, 3, 5, 29]/2 + 
 W[2, 3, 12, 26] - W[2, 3, 12, 28] - W[2, 3, 13, 27] + W[2, 3, 13, 29] + 
 W[2, 3, 17, 28]/2 - W[2, 3, 18, 28]/2 - W[2, 3, 18, 29]/2 - 
 W[2, 3, 19, 26]/2 - W[2, 3, 19, 27]/2 + W[2, 3, 20, 27]/2 + 
 W[2, 5, 1, 26]/2 + W[2, 5, 1, 27]/2 + W[2, 5, 1, 29]/2 - W[2, 5, 2, 26]/2 - 
 W[2, 5, 2, 28]/2 - W[2, 5, 2, 29]/2 - W[2, 5, 3, 26]/2 - W[2, 5, 4, 27]/2 + 
 W[2, 5, 4, 28]/2 - W[2, 5, 5, 29]/2 + W[2, 5, 7, 27] + W[2, 5, 7, 28] + 
 W[2, 5, 7, 29] + W[2, 5, 12, 26] - W[2, 5, 12, 28] + W[2, 5, 17, 28]/2 - 
 W[2, 5, 18, 28]/2 - W[2, 5, 18, 29]/2 - W[2, 5, 19, 26]/2 - 
 W[2, 5, 19, 27]/2 - W[2, 5, 20, 27]/2 - W[2, 7, 1, 27] - W[2, 7, 1, 28] - 
 W[2, 7, 1, 29] + W[2, 7, 2, 28] + W[2, 7, 2, 29] + W[2, 7, 4, 27] + 
 W[2, 7, 5, 28] + W[2, 7, 5, 29] - 2*W[2, 7, 7, 27] - 2*W[2, 7, 7, 28] - 
 2*W[2, 7, 7, 29] + W[2, 7, 18, 28] + W[2, 7, 18, 29] + W[2, 7, 19, 27] + 
 W[2, 7, 20, 27] - W[2, 12, 1, 26] + W[2, 12, 1, 28] + W[2, 12, 2, 26] + 
 W[2, 12, 3, 26] - W[2, 12, 4, 28] - W[2, 12, 5, 28] - 2*W[2, 12, 12, 26] + 
 2*W[2, 12, 12, 28] - W[2, 12, 17, 28] + W[2, 12, 19, 26] - 
 W[2, 18, 1, 26]/2 - W[2, 18, 1, 27]/2 + W[2, 18, 1, 29]/2 + 
 W[2, 18, 2, 26]/2 - W[2, 18, 2, 28]/2 - W[2, 18, 2, 29]/2 - 
 W[2, 18, 3, 26]/2 - W[2, 18, 4, 27]/2 - W[2, 18, 4, 28]/2 - 
 W[2, 18, 5, 29]/2 + W[2, 18, 6, 26] + W[2, 18, 6, 27] + W[2, 18, 6, 28] + 
 W[2, 18, 7, 27] + W[2, 18, 7, 28] + W[2, 18, 7, 29] - W[2, 18, 17, 28]/2 - 
 W[2, 18, 18, 28]/2 - W[2, 18, 18, 29]/2 - W[2, 18, 19, 26]/2 - 
 W[2, 18, 19, 27]/2 - W[2, 18, 20, 27]/2 + W[2, 19, 1, 26]/2 + 
 W[2, 19, 1, 27]/2 + W[2, 19, 1, 29]/2 - W[2, 19, 2, 26]/2 - 
 W[2, 19, 2, 28]/2 - W[2, 19, 2, 29]/2 - W[2, 19, 3, 26]/2 - 
 W[2, 19, 4, 27]/2 + W[2, 19, 4, 28]/2 - W[2, 19, 5, 29]/2 + 
 W[2, 19, 7, 27] + W[2, 19, 7, 28] + W[2, 19, 7, 29] + W[2, 19, 12, 26] - 
 W[2, 19, 12, 28] + W[2, 19, 17, 28]/2 - W[2, 19, 18, 28]/2 - 
 W[2, 19, 18, 29]/2 - W[2, 19, 19, 26]/2 - W[2, 19, 19, 27]/2 - 
 W[2, 19, 20, 27]/2 + W[2, 27, 26, 28]/2 + W[2, 27, 27, 28]/2 + 
 W[2, 27, 27, 29]/2 + W[2, 27, 28, 26]/2 + W[2, 27, 28, 27]/2 + 
 W[2, 27, 29, 27]/2 + W[2, 28, 26, 28]/2 + W[2, 28, 27, 28]/2 + 
 W[2, 28, 27, 29]/2 + W[2, 28, 28, 26]/2 + W[2, 28, 28, 27]/2 + 
 W[2, 28, 29, 27]/2 - W[3, 1, 1, 26]/2 - W[3, 1, 1, 27]/2 + 
 W[3, 1, 1, 29]/2 + W[3, 1, 2, 26]/2 + W[3, 1, 2, 27] + W[3, 1, 2, 28]/2 - 
 W[3, 1, 2, 29]/2 - W[3, 1, 3, 26]/2 - W[3, 1, 3, 27] - W[3, 1, 4, 27]/2 - 
 W[3, 1, 4, 28]/2 + W[3, 1, 5, 29]/2 + W[3, 1, 6, 26] + W[3, 1, 6, 27] + 
 W[3, 1, 6, 28] + W[3, 1, 13, 27] - W[3, 1, 13, 29] - W[3, 1, 17, 28]/2 - 
 W[3, 1, 18, 28]/2 + W[3, 1, 18, 29]/2 - W[3, 1, 19, 26]/2 - 
 W[3, 1, 19, 27]/2 - W[3, 1, 20, 27]/2 + W[3, 2, 1, 26]/2 + 
 W[3, 2, 1, 27]/2 - W[3, 2, 1, 29]/2 - W[3, 2, 2, 26]/2 + W[3, 2, 2, 28]/2 + 
 W[3, 2, 2, 29]/2 - W[3, 2, 3, 26]/2 + W[3, 2, 4, 27]/2 + W[3, 2, 4, 28]/2 - 
 W[3, 2, 5, 29]/2 + W[3, 2, 12, 26] - W[3, 2, 12, 28] - W[3, 2, 13, 27] + 
 W[3, 2, 13, 29] + W[3, 2, 17, 28]/2 - W[3, 2, 18, 28]/2 - 
 W[3, 2, 18, 29]/2 - W[3, 2, 19, 26]/2 - W[3, 2, 19, 27]/2 + 
 W[3, 2, 20, 27]/2 - W[3, 5, 1, 26]/2 - W[3, 5, 1, 27]/2 + W[3, 5, 1, 29]/2 + 
 W[3, 5, 2, 26]/2 - W[3, 5, 2, 28]/2 - W[3, 5, 2, 29]/2 + W[3, 5, 3, 26]/2 - 
 W[3, 5, 4, 27]/2 - W[3, 5, 4, 28]/2 + W[3, 5, 5, 29]/2 - W[3, 5, 12, 26] + 
 W[3, 5, 12, 28] + W[3, 5, 13, 27] - W[3, 5, 13, 29] - W[3, 5, 17, 28]/2 + 
 W[3, 5, 18, 28]/2 + W[3, 5, 18, 29]/2 + W[3, 5, 19, 26]/2 + 
 W[3, 5, 19, 27]/2 - W[3, 5, 20, 27]/2 - W[3, 13, 1, 29] - W[3, 13, 2, 27] + 
 W[3, 13, 2, 29] + W[3, 13, 3, 27] + W[3, 13, 4, 27] - W[3, 13, 5, 29] - 
 2*W[3, 13, 13, 27] + 2*W[3, 13, 13, 29] - W[3, 13, 18, 29] + 
 W[3, 13, 20, 27] + W[3, 18, 1, 26]/2 + W[3, 18, 1, 27]/2 + 
 W[3, 18, 1, 29]/2 - W[3, 18, 2, 26]/2 - W[3, 18, 2, 28]/2 - 
 W[3, 18, 2, 29]/2 + W[3, 18, 3, 26]/2 - W[3, 18, 4, 27]/2 + 
 W[3, 18, 4, 28]/2 + W[3, 18, 5, 29]/2 - W[3, 18, 6, 26] - W[3, 18, 6, 27] - 
 W[3, 18, 6, 28] + W[3, 18, 13, 27] - W[3, 18, 13, 29] + W[3, 18, 17, 28]/2 + 
 W[3, 18, 18, 28]/2 + W[3, 18, 18, 29]/2 + W[3, 18, 19, 26]/2 + 
 W[3, 18, 19, 27]/2 - W[3, 18, 20, 27]/2 - W[3, 27, 26, 28]/2 - 
 W[3, 27, 27, 28]/2 - W[3, 27, 27, 29]/2 - W[3, 27, 28, 26]/2 - 
 W[3, 27, 28, 27]/2 - W[3, 27, 29, 27]/2 + W[5, 1, 1, 26]/2 + 
 W[5, 1, 1, 27]/2 - W[5, 1, 1, 29]/2 - W[5, 1, 2, 26]/2 + W[5, 1, 2, 28]/2 + 
 W[5, 1, 2, 29]/2 - W[5, 1, 3, 26]/2 + W[5, 1, 4, 27]/2 + W[5, 1, 4, 28]/2 - 
 W[5, 1, 5, 29]/2 + W[5, 1, 12, 26] - W[5, 1, 12, 28] - W[5, 1, 13, 27] + 
 W[5, 1, 13, 29] + W[5, 1, 17, 28]/2 - W[5, 1, 18, 28]/2 - 
 W[5, 1, 18, 29]/2 - W[5, 1, 19, 26]/2 - W[5, 1, 19, 27]/2 + 
 W[5, 1, 20, 27]/2 - W[5, 2, 1, 26]/2 + W[5, 2, 1, 27]/2 + W[5, 2, 1, 28] + 
 W[5, 2, 1, 29]/2 + W[5, 2, 2, 26]/2 - W[5, 2, 2, 28]/2 - W[5, 2, 2, 29]/2 + 
 W[5, 2, 3, 26]/2 - W[5, 2, 4, 27]/2 - W[5, 2, 4, 28]/2 - W[5, 2, 5, 28] - 
 W[5, 2, 5, 29]/2 + W[5, 2, 7, 27] + W[5, 2, 7, 28] + W[5, 2, 7, 29] - 
 W[5, 2, 12, 26] + W[5, 2, 12, 28] - W[5, 2, 17, 28]/2 - W[5, 2, 18, 28]/2 - 
 W[5, 2, 18, 29]/2 + W[5, 2, 19, 26]/2 - W[5, 2, 19, 27]/2 - 
 W[5, 2, 20, 27]/2 - W[5, 3, 1, 26]/2 - W[5, 3, 1, 27]/2 + W[5, 3, 1, 29]/2 + 
 W[5, 3, 2, 26]/2 - W[5, 3, 2, 28]/2 - W[5, 3, 2, 29]/2 + W[5, 3, 3, 26]/2 - 
 W[5, 3, 4, 27]/2 - W[5, 3, 4, 28]/2 + W[5, 3, 5, 29]/2 - W[5, 3, 12, 26] + 
 W[5, 3, 12, 28] + W[5, 3, 13, 27] - W[5, 3, 13, 29] - W[5, 3, 17, 28]/2 + 
 W[5, 3, 18, 28]/2 + W[5, 3, 18, 29]/2 + W[5, 3, 19, 26]/2 + 
 W[5, 3, 19, 27]/2 - W[5, 3, 20, 27]/2 + W[5, 12, 1, 26] - W[5, 12, 1, 28] - 
 W[5, 12, 2, 26] - W[5, 12, 3, 26] + W[5, 12, 4, 28] + W[5, 12, 5, 28] + 
 2*W[5, 12, 12, 26] - 2*W[5, 12, 12, 28] + W[5, 12, 17, 28] - 
 W[5, 12, 19, 26] - W[5, 19, 1, 26]/2 - W[5, 19, 1, 27]/2 - 
 W[5, 19, 1, 29]/2 + W[5, 19, 2, 26]/2 + W[5, 19, 2, 28]/2 + 
 W[5, 19, 2, 29]/2 + W[5, 19, 3, 26]/2 + W[5, 19, 4, 27]/2 - 
 W[5, 19, 4, 28]/2 + W[5, 19, 5, 29]/2 - W[5, 19, 7, 27] - W[5, 19, 7, 28] - 
 W[5, 19, 7, 29] - W[5, 19, 12, 26] + W[5, 19, 12, 28] - W[5, 19, 17, 28]/2 + 
 W[5, 19, 18, 28]/2 + W[5, 19, 18, 29]/2 + W[5, 19, 19, 26]/2 + 
 W[5, 19, 19, 27]/2 + W[5, 19, 20, 27]/2 - W[5, 28, 26, 28]/2 - 
 W[5, 28, 27, 28]/2 - W[5, 28, 27, 29]/2 - W[5, 28, 28, 26]/2 - 
 W[5, 28, 28, 27]/2 - W[5, 28, 29, 27]/2 + W[18, 1, 1, 26]/2 + 
 W[18, 1, 1, 27]/2 - W[18, 1, 1, 29]/2 - W[18, 1, 2, 26]/2 - 
 W[18, 1, 2, 27] - W[18, 1, 2, 28]/2 + W[18, 1, 2, 29]/2 + 
 W[18, 1, 3, 26]/2 + W[18, 1, 3, 27] + W[18, 1, 4, 27]/2 + 
 W[18, 1, 4, 28]/2 - W[18, 1, 5, 29]/2 - W[18, 1, 6, 26] - W[18, 1, 6, 27] - 
 W[18, 1, 6, 28] - W[18, 1, 13, 27] + W[18, 1, 13, 29] + W[18, 1, 17, 28]/2 + 
 W[18, 1, 18, 28]/2 - W[18, 1, 18, 29]/2 + W[18, 1, 19, 26]/2 + 
 W[18, 1, 19, 27]/2 + W[18, 1, 20, 27]/2 - W[18, 2, 1, 26]/2 - 
 W[18, 2, 1, 27]/2 + W[18, 2, 1, 29]/2 + W[18, 2, 2, 26]/2 - 
 W[18, 2, 2, 28]/2 - W[18, 2, 2, 29]/2 - W[18, 2, 3, 26]/2 - 
 W[18, 2, 4, 27]/2 - W[18, 2, 4, 28]/2 - W[18, 2, 5, 29]/2 + 
 W[18, 2, 6, 26] + W[18, 2, 6, 27] + W[18, 2, 6, 28] + W[18, 2, 7, 27] + 
 W[18, 2, 7, 28] + W[18, 2, 7, 29] - W[18, 2, 17, 28]/2 - 
 W[18, 2, 18, 28]/2 - W[18, 2, 18, 29]/2 - W[18, 2, 19, 26]/2 - 
 W[18, 2, 19, 27]/2 - W[18, 2, 20, 27]/2 + W[18, 3, 1, 26]/2 + 
 W[18, 3, 1, 27]/2 + W[18, 3, 1, 29]/2 - W[18, 3, 2, 26]/2 - 
 W[18, 3, 2, 28]/2 - W[18, 3, 2, 29]/2 + W[18, 3, 3, 26]/2 - 
 W[18, 3, 4, 27]/2 + W[18, 3, 4, 28]/2 + W[18, 3, 5, 29]/2 - 
 W[18, 3, 6, 26] - W[18, 3, 6, 27] - W[18, 3, 6, 28] + W[18, 3, 13, 27] - 
 W[18, 3, 13, 29] + W[18, 3, 17, 28]/2 + W[18, 3, 18, 28]/2 + 
 W[18, 3, 18, 29]/2 + W[18, 3, 19, 26]/2 + W[18, 3, 19, 27]/2 - 
 W[18, 3, 20, 27]/2 - W[18, 6, 1, 26] - W[18, 6, 1, 27] + W[18, 6, 2, 26] + 
 W[18, 6, 2, 27] + W[18, 6, 2, 28] - W[18, 6, 3, 26] - W[18, 6, 3, 27] - 
 W[18, 6, 4, 28] + 2*W[18, 6, 6, 26] + 2*W[18, 6, 6, 27] + 
 2*W[18, 6, 6, 28] - W[18, 6, 17, 28] - W[18, 6, 18, 28] - W[18, 6, 19, 26] - 
 W[18, 6, 19, 27] + W[18, 19, 1, 26]/2 + W[18, 19, 1, 27]/2 - 
 W[18, 19, 1, 29]/2 - W[18, 19, 2, 26]/2 + W[18, 19, 2, 28]/2 + 
 W[18, 19, 2, 29]/2 + W[18, 19, 3, 26]/2 + W[18, 19, 4, 27]/2 + 
 W[18, 19, 4, 28]/2 + W[18, 19, 5, 29]/2 - W[18, 19, 6, 26] - 
 W[18, 19, 6, 27] - W[18, 19, 6, 28] - W[18, 19, 7, 27] - W[18, 19, 7, 28] - 
 W[18, 19, 7, 29] + W[18, 19, 17, 28]/2 + W[18, 19, 18, 28]/2 + 
 W[18, 19, 18, 29]/2 + W[18, 19, 19, 26]/2 + W[18, 19, 19, 27]/2 + 
 W[18, 19, 20, 27]/2 - W[18, 28, 26, 28]/2 - W[18, 28, 27, 28]/2 - 
 W[18, 28, 27, 29]/2 - W[18, 28, 28, 26]/2 - W[18, 28, 28, 27]/2 - 
 W[18, 28, 29, 27]/2 - W[19, 1, 1, 26]/2 - W[19, 1, 1, 27]/2 + 
 W[19, 1, 1, 29]/2 + W[19, 1, 2, 26]/2 - W[19, 1, 2, 28]/2 - 
 W[19, 1, 2, 29]/2 - W[19, 1, 3, 26]/2 - W[19, 1, 4, 27]/2 - 
 W[19, 1, 4, 28]/2 - W[19, 1, 5, 29]/2 + W[19, 1, 6, 26] + W[19, 1, 6, 27] + 
 W[19, 1, 6, 28] + W[19, 1, 7, 27] + W[19, 1, 7, 28] + W[19, 1, 7, 29] - 
 W[19, 1, 17, 28]/2 - W[19, 1, 18, 28]/2 - W[19, 1, 18, 29]/2 - 
 W[19, 1, 19, 26]/2 - W[19, 1, 19, 27]/2 - W[19, 1, 20, 27]/2 + 
 W[19, 2, 1, 26]/2 - W[19, 2, 1, 27]/2 - W[19, 2, 1, 28] - 
 W[19, 2, 1, 29]/2 - W[19, 2, 2, 26]/2 + W[19, 2, 2, 28]/2 + 
 W[19, 2, 2, 29]/2 - W[19, 2, 3, 26]/2 + W[19, 2, 4, 27]/2 + 
 W[19, 2, 4, 28]/2 + W[19, 2, 5, 28] + W[19, 2, 5, 29]/2 - W[19, 2, 7, 27] - 
 W[19, 2, 7, 28] - W[19, 2, 7, 29] + W[19, 2, 12, 26] - W[19, 2, 12, 28] + 
 W[19, 2, 17, 28]/2 + W[19, 2, 18, 28]/2 + W[19, 2, 18, 29]/2 - 
 W[19, 2, 19, 26]/2 + W[19, 2, 19, 27]/2 + W[19, 2, 20, 27]/2 - 
 W[19, 5, 1, 26]/2 - W[19, 5, 1, 27]/2 - W[19, 5, 1, 29]/2 + 
 W[19, 5, 2, 26]/2 + W[19, 5, 2, 28]/2 + W[19, 5, 2, 29]/2 + 
 W[19, 5, 3, 26]/2 + W[19, 5, 4, 27]/2 - W[19, 5, 4, 28]/2 + 
 W[19, 5, 5, 29]/2 - W[19, 5, 7, 27] - W[19, 5, 7, 28] - W[19, 5, 7, 29] - 
 W[19, 5, 12, 26] + W[19, 5, 12, 28] - W[19, 5, 17, 28]/2 + 
 W[19, 5, 18, 28]/2 + W[19, 5, 18, 29]/2 + W[19, 5, 19, 26]/2 + 
 W[19, 5, 19, 27]/2 + W[19, 5, 20, 27]/2 + W[19, 7, 1, 27] + 
 W[19, 7, 1, 28] + W[19, 7, 1, 29] - W[19, 7, 2, 28] - W[19, 7, 2, 29] - 
 W[19, 7, 4, 27] - W[19, 7, 5, 28] - W[19, 7, 5, 29] + 2*W[19, 7, 7, 27] + 
 2*W[19, 7, 7, 28] + 2*W[19, 7, 7, 29] - W[19, 7, 18, 28] - 
 W[19, 7, 18, 29] - W[19, 7, 19, 27] - W[19, 7, 20, 27] + 
 W[19, 18, 1, 26]/2 + W[19, 18, 1, 27]/2 - W[19, 18, 1, 29]/2 - 
 W[19, 18, 2, 26]/2 + W[19, 18, 2, 28]/2 + W[19, 18, 2, 29]/2 + 
 W[19, 18, 3, 26]/2 + W[19, 18, 4, 27]/2 + W[19, 18, 4, 28]/2 + 
 W[19, 18, 5, 29]/2 - W[19, 18, 6, 26] - W[19, 18, 6, 27] - 
 W[19, 18, 6, 28] - W[19, 18, 7, 27] - W[19, 18, 7, 28] - W[19, 18, 7, 29] + 
 W[19, 18, 17, 28]/2 + W[19, 18, 18, 28]/2 + W[19, 18, 18, 29]/2 + 
 W[19, 18, 19, 26]/2 + W[19, 18, 19, 27]/2 + W[19, 18, 20, 27]/2 - 
 W[19, 27, 26, 28]/2 - W[19, 27, 27, 28]/2 - W[19, 27, 27, 29]/2 - 
 W[19, 27, 28, 26]/2 - W[19, 27, 28, 27]/2 - W[19, 27, 29, 27]/2


==> integrali.txt <==
(-3*W[1, 30] - 3*W[3, 26] + 3*W[4, 26] + 3*W[4, 30] + 3*W[5, 26] + 
   3*W[5, 30] - 3*W[16, 26] - 3*W[17, 30])/\[Epsilon]^2 + 
 (6*W[1, 1, 30] - 6*W[1, 3, 29] - 6*W[1, 4, 29] + 6*W[1, 5, 27] + 
   6*W[1, 11, 27] - 6*W[1, 11, 30] - 6*W[1, 13, 27] + 6*W[1, 13, 29] - 
   6*W[1, 16, 27] + 6*W[1, 16, 29] + 6*W[1, 16, 30] - 6*W[1, 30, 2] - 
   6*W[1, 30, 18] - 6*W[1, 30, 20] + 12*W[1, 30, 31] - 6*W[3, 1, 27] + 
   6*W[3, 3, 26] + 6*W[3, 4, 29] - 6*W[3, 5, 27] + 6*W[3, 13, 27] - 
   6*W[3, 13, 29] - 6*W[3, 15, 26] + 6*W[3, 15, 29] + 6*W[3, 17, 26] + 
   6*W[3, 17, 27] - 6*W[3, 17, 29] - 6*W[3, 26, 2] - 6*W[3, 26, 18] - 
   6*W[3, 26, 20] + 12*W[3, 26, 31] + 6*W[4, 1, 27] - 6*W[4, 1, 29] - 
   6*W[4, 1, 30] + 6*W[4, 3, 29] - 6*W[4, 4, 26] - 6*W[4, 4, 30] + 
   6*W[4, 9, 26] + 6*W[4, 9, 29] + 6*W[4, 9, 30] - 6*W[4, 11, 27] + 
   6*W[4, 11, 30] + 6*W[4, 16, 27] - 6*W[4, 16, 29] - 6*W[4, 16, 30] - 
   6*W[4, 17, 26] - 6*W[4, 17, 27] + 6*W[4, 26, 2] + 6*W[4, 26, 18] + 
   6*W[4, 26, 20] - 12*W[4, 26, 31] + 6*W[4, 30, 2] + 6*W[4, 30, 18] + 
   6*W[4, 30, 20] - 12*W[4, 30, 31] + 6*W[5, 1, 27] - 6*W[5, 3, 26] - 
   6*W[5, 3, 27] + 6*W[5, 3, 29] - 6*W[5, 5, 26] - 6*W[5, 5, 30] + 
   6*W[5, 10, 26] + 6*W[5, 10, 27] + 6*W[5, 10, 30] + 6*W[5, 15, 26] - 
   6*W[5, 15, 29] - 6*W[5, 16, 29] - 6*W[5, 16, 30] - 6*W[5, 17, 26] - 
   6*W[5, 17, 27] + 6*W[5, 17, 29] + 6*W[5, 26, 2] + 6*W[5, 26, 18] + 
   6*W[5, 26, 20] - 12*W[5, 26, 31] + 6*W[5, 30, 2] + 6*W[5, 30, 18] + 
   6*W[5, 30, 20] - 12*W[5, 30, 31] - 6*W[16, 1, 27] + 6*W[16, 1, 29] + 
   6*W[16, 1, 30] + 6*W[16, 4, 26] + 6*W[16, 4, 27] - 6*W[16, 5, 29] - 
   6*W[16, 5, 30] - 6*W[16, 9, 26] - 6*W[16, 9, 29] - 6*W[16, 9, 30] + 
   6*W[16, 16, 26] + 6*W[16, 17, 26] + 6*W[16, 17, 27] - 6*W[16, 23, 26] - 
   6*W[16, 23, 27] + 6*W[16, 23, 29] + 6*W[16, 23, 30] - 6*W[16, 26, 2] - 
   6*W[16, 26, 18] - 6*W[16, 26, 20] + 12*W[16, 26, 31] + 6*W[17, 3, 26] + 
   6*W[17, 3, 27] - 6*W[17, 3, 29] - 6*W[17, 4, 26] - 6*W[17, 4, 27] + 
   6*W[17, 5, 29] + 6*W[17, 5, 30] - 6*W[17, 10, 26] - 6*W[17, 10, 27] - 
   6*W[17, 10, 30] + 6*W[17, 16, 29] + 6*W[17, 16, 30] + 6*W[17, 17, 30] + 
   6*W[17, 23, 26] + 6*W[17, 23, 27] - 6*W[17, 23, 29] - 6*W[17, 23, 30] - 
   6*W[17, 30, 2] - 6*W[17, 30, 18] - 6*W[17, 30, 20] + 12*W[17, 30, 31])/
  \[Epsilon] - 12*W[1, 1, 1, 30] + 12*W[1, 1, 3, 29] + 12*W[1, 1, 4, 29] - 
 12*W[1, 1, 5, 27] - 12*W[1, 1, 11, 27] + 12*W[1, 1, 11, 30] + 
 12*W[1, 1, 13, 27] - 12*W[1, 1, 13, 29] + 12*W[1, 1, 16, 27] - 
 12*W[1, 1, 16, 29] - 12*W[1, 1, 16, 30] + 12*W[1, 1, 30, 2] + 
 12*W[1, 1, 30, 18] + 12*W[1, 1, 30, 20] - 24*W[1, 1, 30, 31] + 
 12*W[1, 3, 3, 29] + 12*W[1, 3, 4, 29] - 12*W[1, 3, 18, 29] - 
 12*W[1, 3, 29, 2] - 12*W[1, 3, 29, 18] - 12*W[1, 3, 29, 20] + 
 24*W[1, 3, 29, 31] + 12*W[1, 4, 3, 29] + 12*W[1, 4, 4, 29] - 
 12*W[1, 4, 18, 29] - 12*W[1, 4, 29, 2] - 12*W[1, 4, 29, 18] - 
 12*W[1, 4, 29, 20] + 24*W[1, 4, 29, 31] - 12*W[1, 5, 1, 27] - 
 12*W[1, 5, 5, 27] + 12*W[1, 5, 20, 27] + 12*W[1, 5, 27, 2] + 
 12*W[1, 5, 27, 18] + 12*W[1, 5, 27, 20] - 24*W[1, 5, 27, 31] - 
 12*W[1, 11, 1, 27] + 12*W[1, 11, 1, 29] + 12*W[1, 11, 1, 30] + 
 12*W[1, 11, 2, 27] - 12*W[1, 11, 2, 29] - 12*W[1, 11, 2, 30] - 
 12*W[1, 11, 3, 29] - 12*W[1, 11, 4, 29] - 12*W[1, 11, 16, 27] + 
 12*W[1, 11, 16, 29] + 12*W[1, 11, 16, 30] + 12*W[1, 11, 18, 29] + 
 12*W[1, 11, 27, 2] + 12*W[1, 11, 27, 18] + 12*W[1, 11, 27, 20] - 
 24*W[1, 11, 27, 31] - 12*W[1, 11, 30, 2] - 12*W[1, 11, 30, 18] - 
 12*W[1, 11, 30, 20] + 24*W[1, 11, 30, 31] + 12*W[1, 13, 1, 27] - 
 12*W[1, 13, 3, 29] - 12*W[1, 13, 4, 29] + 12*W[1, 13, 5, 27] + 
 12*W[1, 13, 18, 29] - 12*W[1, 13, 20, 27] - 12*W[1, 13, 27, 2] - 
 12*W[1, 13, 27, 18] - 12*W[1, 13, 27, 20] + 24*W[1, 13, 27, 31] + 
 12*W[1, 13, 29, 2] + 12*W[1, 13, 29, 18] + 12*W[1, 13, 29, 20] - 
 24*W[1, 13, 29, 31] + 12*W[1, 16, 1, 27] - 12*W[1, 16, 1, 29] - 
 12*W[1, 16, 1, 30] - 12*W[1, 16, 2, 27] + 12*W[1, 16, 2, 29] + 
 12*W[1, 16, 2, 30] + 12*W[1, 16, 16, 27] - 12*W[1, 16, 16, 29] - 
 12*W[1, 16, 16, 30] - 12*W[1, 16, 27, 2] - 12*W[1, 16, 27, 18] - 
 12*W[1, 16, 27, 20] + 24*W[1, 16, 27, 31] + 12*W[1, 16, 29, 2] + 
 12*W[1, 16, 29, 18] + 12*W[1, 16, 29, 20] - 24*W[1, 16, 29, 31] + 
 12*W[1, 16, 30, 2] + 12*W[1, 16, 30, 18] + 12*W[1, 16, 30, 20] - 
 24*W[1, 16, 30, 31] - 12*W[1, 30, 2, 2] - 12*W[1, 30, 2, 18] - 
 12*W[1, 30, 2, 20] + 24*W[1, 30, 2, 31] - 12*W[1, 30, 18, 2] - 
 12*W[1, 30, 18, 18] - 12*W[1, 30, 18, 20] + 24*W[1, 30, 18, 31] - 
 12*W[1, 30, 20, 2] - 12*W[1, 30, 20, 18] - 12*W[1, 30, 20, 20] + 
 24*W[1, 30, 20, 31] + 24*W[1, 30, 31, 2] + 24*W[1, 30, 31, 18] + 
 24*W[1, 30, 31, 20] - 48*W[1, 30, 31, 31] + 12*W[3, 1, 1, 27] + 
 12*W[3, 1, 5, 27] - 12*W[3, 1, 20, 27] - 12*W[3, 1, 27, 2] - 
 12*W[3, 1, 27, 18] - 12*W[3, 1, 27, 20] + 24*W[3, 1, 27, 31] + 
 12*W[3, 3, 1, 27] - 12*W[3, 3, 3, 26] - 12*W[3, 3, 4, 29] + 
 12*W[3, 3, 5, 27] - 12*W[3, 3, 13, 27] + 12*W[3, 3, 13, 29] + 
 12*W[3, 3, 15, 26] - 12*W[3, 3, 15, 29] - 12*W[3, 3, 17, 26] - 
 12*W[3, 3, 17, 27] + 12*W[3, 3, 17, 29] + 12*W[3, 3, 26, 2] + 
 12*W[3, 3, 26, 18] + 12*W[3, 3, 26, 20] - 24*W[3, 3, 26, 31] - 
 12*W[3, 4, 3, 29] - 12*W[3, 4, 4, 29] + 12*W[3, 4, 18, 29] + 
 12*W[3, 4, 29, 2] + 12*W[3, 4, 29, 18] + 12*W[3, 4, 29, 20] - 
 24*W[3, 4, 29, 31] + 12*W[3, 5, 1, 27] + 12*W[3, 5, 5, 27] - 
 12*W[3, 5, 20, 27] - 12*W[3, 5, 27, 2] - 12*W[3, 5, 27, 18] - 
 12*W[3, 5, 27, 20] + 24*W[3, 5, 27, 31] - 12*W[3, 13, 1, 27] + 
 12*W[3, 13, 3, 29] + 12*W[3, 13, 4, 29] - 12*W[3, 13, 5, 27] - 
 12*W[3, 13, 18, 29] + 12*W[3, 13, 20, 27] + 12*W[3, 13, 27, 2] + 
 12*W[3, 13, 27, 18] + 12*W[3, 13, 27, 20] - 24*W[3, 13, 27, 31] - 
 12*W[3, 13, 29, 2] - 12*W[3, 13, 29, 18] - 12*W[3, 13, 29, 20] + 
 24*W[3, 13, 29, 31] - 12*W[3, 15, 1, 27] - 12*W[3, 15, 2, 26] - 
 12*W[3, 15, 2, 27] + 12*W[3, 15, 2, 29] + 12*W[3, 15, 3, 26] + 
 12*W[3, 15, 3, 27] - 12*W[3, 15, 3, 29] - 12*W[3, 15, 5, 27] + 
 12*W[3, 15, 17, 26] + 12*W[3, 15, 17, 27] - 12*W[3, 15, 17, 29] + 
 12*W[3, 15, 20, 27] - 12*W[3, 15, 26, 2] - 12*W[3, 15, 26, 18] - 
 12*W[3, 15, 26, 20] + 24*W[3, 15, 26, 31] + 12*W[3, 15, 29, 2] + 
 12*W[3, 15, 29, 18] + 12*W[3, 15, 29, 20] - 24*W[3, 15, 29, 31] + 
 12*W[3, 17, 2, 26] + 12*W[3, 17, 2, 27] - 12*W[3, 17, 2, 29] - 
 12*W[3, 17, 3, 26] - 12*W[3, 17, 3, 27] + 12*W[3, 17, 3, 29] - 
 12*W[3, 17, 17, 26] - 12*W[3, 17, 17, 27] + 12*W[3, 17, 17, 29] + 
 12*W[3, 17, 26, 2] + 12*W[3, 17, 26, 18] + 12*W[3, 17, 26, 20] - 
 24*W[3, 17, 26, 31] + 12*W[3, 17, 27, 2] + 12*W[3, 17, 27, 18] + 
 12*W[3, 17, 27, 20] - 24*W[3, 17, 27, 31] - 12*W[3, 17, 29, 2] - 
 12*W[3, 17, 29, 18] - 12*W[3, 17, 29, 20] + 24*W[3, 17, 29, 31] - 
 12*W[3, 26, 2, 2] - 12*W[3, 26, 2, 18] - 12*W[3, 26, 2, 20] + 
 24*W[3, 26, 2, 31] - 12*W[3, 26, 18, 2] - 12*W[3, 26, 18, 18] - 
 12*W[3, 26, 18, 20] + 24*W[3, 26, 18, 31] - 12*W[3, 26, 20, 2] - 
 12*W[3, 26, 20, 18] - 12*W[3, 26, 20, 20] + 24*W[3, 26, 20, 31] + 
 24*W[3, 26, 31, 2] + 24*W[3, 26, 31, 18] + 24*W[3, 26, 31, 20] - 
 48*W[3, 26, 31, 31] - 12*W[4, 1, 1, 27] + 12*W[4, 1, 1, 29] + 
 12*W[4, 1, 1, 30] + 12*W[4, 1, 2, 27] - 12*W[4, 1, 2, 29] - 
 12*W[4, 1, 2, 30] - 12*W[4, 1, 16, 27] + 12*W[4, 1, 16, 29] + 
 12*W[4, 1, 16, 30] + 12*W[4, 1, 27, 2] + 12*W[4, 1, 27, 18] + 
 12*W[4, 1, 27, 20] - 24*W[4, 1, 27, 31] - 12*W[4, 1, 29, 2] - 
 12*W[4, 1, 29, 18] - 12*W[4, 1, 29, 20] + 24*W[4, 1, 29, 31] - 
 12*W[4, 1, 30, 2] - 12*W[4, 1, 30, 18] - 12*W[4, 1, 30, 20] + 
 24*W[4, 1, 30, 31] - 12*W[4, 3, 3, 29] - 12*W[4, 3, 4, 29] + 
 12*W[4, 3, 18, 29] + 12*W[4, 3, 29, 2] + 12*W[4, 3, 29, 18] + 
 12*W[4, 3, 29, 20] - 24*W[4, 3, 29, 31] - 12*W[4, 4, 1, 27] + 
 12*W[4, 4, 1, 29] + 12*W[4, 4, 1, 30] - 12*W[4, 4, 3, 29] + 
 12*W[4, 4, 4, 26] + 12*W[4, 4, 4, 30] - 12*W[4, 4, 9, 26] - 
 12*W[4, 4, 9, 29] - 12*W[4, 4, 9, 30] + 12*W[4, 4, 11, 27] - 
 12*W[4, 4, 11, 30] - 12*W[4, 4, 16, 27] + 12*W[4, 4, 16, 29] + 
 12*W[4, 4, 16, 30] + 12*W[4, 4, 17, 26] + 12*W[4, 4, 17, 27] - 
 12*W[4, 4, 26, 2] - 12*W[4, 4, 26, 18] - 12*W[4, 4, 26, 20] + 
 24*W[4, 4, 26, 31] - 12*W[4, 4, 30, 2] - 12*W[4, 4, 30, 18] - 
 12*W[4, 4, 30, 20] + 24*W[4, 4, 30, 31] + 12*W[4, 9, 1, 27] - 
 12*W[4, 9, 1, 29] - 12*W[4, 9, 1, 30] - 12*W[4, 9, 2, 27] + 
 12*W[4, 9, 2, 29] + 12*W[4, 9, 2, 30] - 12*W[4, 9, 4, 26] - 
 12*W[4, 9, 4, 27] + 12*W[4, 9, 16, 27] - 12*W[4, 9, 16, 29] - 
 12*W[4, 9, 16, 30] - 12*W[4, 9, 17, 26] - 12*W[4, 9, 17, 27] + 
 12*W[4, 9, 20, 26] + 12*W[4, 9, 20, 27] + 12*W[4, 9, 26, 2] + 
 12*W[4, 9, 26, 18] + 12*W[4, 9, 26, 20] - 24*W[4, 9, 26, 31] + 
 12*W[4, 9, 29, 2] + 12*W[4, 9, 29, 18] + 12*W[4, 9, 29, 20] - 
 24*W[4, 9, 29, 31] + 12*W[4, 9, 30, 2] + 12*W[4, 9, 30, 18] + 
 12*W[4, 9, 30, 20] - 24*W[4, 9, 30, 31] + 12*W[4, 11, 1, 27] - 
 12*W[4, 11, 1, 29] - 12*W[4, 11, 1, 30] - 12*W[4, 11, 2, 27] + 
 12*W[4, 11, 2, 29] + 12*W[4, 11, 2, 30] + 12*W[4, 11, 3, 29] + 
 12*W[4, 11, 4, 29] + 12*W[4, 11, 16, 27] - 12*W[4, 11, 16, 29] - 
 12*W[4, 11, 16, 30] - 12*W[4, 11, 18, 29] - 12*W[4, 11, 27, 2] - 
 12*W[4, 11, 27, 18] - 12*W[4, 11, 27, 20] + 24*W[4, 11, 27, 31] + 
 12*W[4, 11, 30, 2] + 12*W[4, 11, 30, 18] + 12*W[4, 11, 30, 20] - 
 24*W[4, 11, 30, 31] - 12*W[4, 16, 1, 27] + 12*W[4, 16, 1, 29] + 
 12*W[4, 16, 1, 30] + 12*W[4, 16, 2, 27] - 12*W[4, 16, 2, 29] - 
 12*W[4, 16, 2, 30] - 12*W[4, 16, 16, 27] + 12*W[4, 16, 16, 29] + 
 12*W[4, 16, 16, 30] + 12*W[4, 16, 27, 2] + 12*W[4, 16, 27, 18] + 
 12*W[4, 16, 27, 20] - 24*W[4, 16, 27, 31] - 12*W[4, 16, 29, 2] - 
 12*W[4, 16, 29, 18] - 12*W[4, 16, 29, 20] + 24*W[4, 16, 29, 31] - 
 12*W[4, 16, 30, 2] - 12*W[4, 16, 30, 18] - 12*W[4, 16, 30, 20] + 
 24*W[4, 16, 30, 31] + 12*W[4, 17, 4, 26] + 12*W[4, 17, 4, 27] + 
 12*W[4, 17, 17, 26] + 12*W[4, 17, 17, 27] - 12*W[4, 17, 20, 26] - 
 12*W[4, 17, 20, 27] - 12*W[4, 17, 26, 2] - 12*W[4, 17, 26, 18] - 
 12*W[4, 17, 26, 20] + 24*W[4, 17, 26, 31] - 12*W[4, 17, 27, 2] - 
 12*W[4, 17, 27, 18] - 12*W[4, 17, 27, 20] + 24*W[4, 17, 27, 31] + 
 12*W[4, 26, 2, 2] + 12*W[4, 26, 2, 18] + 12*W[4, 26, 2, 20] - 
 24*W[4, 26, 2, 31] + 12*W[4, 26, 18, 2] + 12*W[4, 26, 18, 18] + 
 12*W[4, 26, 18, 20] - 24*W[4, 26, 18, 31] + 12*W[4, 26, 20, 2] + 
 12*W[4, 26, 20, 18] + 12*W[4, 26, 20, 20] - 24*W[4, 26, 20, 31] - 
 24*W[4, 26, 31, 2] - 24*W[4, 26, 31, 18] - 24*W[4, 26, 31, 20] + 
 48*W[4, 26, 31, 31] + 12*W[4, 30, 2, 2] + 12*W[4, 30, 2, 18] + 
 12*W[4, 30, 2, 20] - 24*W[4, 30, 2, 31] + 12*W[4, 30, 18, 2] + 
 12*W[4, 30, 18, 18] + 12*W[4, 30, 18, 20] - 24*W[4, 30, 18, 31] + 
 12*W[4, 30, 20, 2] + 12*W[4, 30, 20, 18] + 12*W[4, 30, 20, 20] - 
 24*W[4, 30, 20, 31] - 24*W[4, 30, 31, 2] - 24*W[4, 30, 31, 18] - 
 24*W[4, 30, 31, 20] + 48*W[4, 30, 31, 31] - 12*W[5, 1, 1, 27] - 
 12*W[5, 1, 5, 27] + 12*W[5, 1, 20, 27] + 12*W[5, 1, 27, 2] + 
 12*W[5, 1, 27, 18] + 12*W[5, 1, 27, 20] - 24*W[5, 1, 27, 31] - 
 12*W[5, 3, 2, 26] - 12*W[5, 3, 2, 27] + 12*W[5, 3, 2, 29] + 
 12*W[5, 3, 3, 26] + 12*W[5, 3, 3, 27] - 12*W[5, 3, 3, 29] + 
 12*W[5, 3, 17, 26] + 12*W[5, 3, 17, 27] - 12*W[5, 3, 17, 29] - 
 12*W[5, 3, 26, 2] - 12*W[5, 3, 26, 18] - 12*W[5, 3, 26, 20] + 
 24*W[5, 3, 26, 31] - 12*W[5, 3, 27, 2] - 12*W[5, 3, 27, 18] - 
 12*W[5, 3, 27, 20] + 24*W[5, 3, 27, 31] + 12*W[5, 3, 29, 2] + 
 12*W[5, 3, 29, 18] + 12*W[5, 3, 29, 20] - 24*W[5, 3, 29, 31] - 
 12*W[5, 5, 1, 27] + 12*W[5, 5, 3, 26] + 12*W[5, 5, 3, 27] - 
 12*W[5, 5, 3, 29] + 12*W[5, 5, 5, 26] + 12*W[5, 5, 5, 30] - 
 12*W[5, 5, 10, 26] - 12*W[5, 5, 10, 27] - 12*W[5, 5, 10, 30] - 
 12*W[5, 5, 15, 26] + 12*W[5, 5, 15, 29] + 12*W[5, 5, 16, 29] + 
 12*W[5, 5, 16, 30] + 12*W[5, 5, 17, 26] + 12*W[5, 5, 17, 27] - 
 12*W[5, 5, 17, 29] - 12*W[5, 5, 26, 2] - 12*W[5, 5, 26, 18] - 
 12*W[5, 5, 26, 20] + 24*W[5, 5, 26, 31] - 12*W[5, 5, 30, 2] - 
 12*W[5, 5, 30, 18] - 12*W[5, 5, 30, 20] + 24*W[5, 5, 30, 31] + 
 12*W[5, 10, 2, 26] + 12*W[5, 10, 2, 27] - 12*W[5, 10, 2, 29] - 
 12*W[5, 10, 3, 26] - 12*W[5, 10, 3, 27] + 12*W[5, 10, 3, 29] - 
 12*W[5, 10, 5, 29] - 12*W[5, 10, 5, 30] - 12*W[5, 10, 16, 29] - 
 12*W[5, 10, 16, 30] - 12*W[5, 10, 17, 26] - 12*W[5, 10, 17, 27] + 
 12*W[5, 10, 17, 29] + 12*W[5, 10, 18, 29] + 12*W[5, 10, 18, 30] + 
 12*W[5, 10, 26, 2] + 12*W[5, 10, 26, 18] + 12*W[5, 10, 26, 20] - 
 24*W[5, 10, 26, 31] + 12*W[5, 10, 27, 2] + 12*W[5, 10, 27, 18] + 
 12*W[5, 10, 27, 20] - 24*W[5, 10, 27, 31] + 12*W[5, 10, 30, 2] + 
 12*W[5, 10, 30, 18] + 12*W[5, 10, 30, 20] - 24*W[5, 10, 30, 31] + 
 12*W[5, 15, 1, 27] + 12*W[5, 15, 2, 26] + 12*W[5, 15, 2, 27] - 
 12*W[5, 15, 2, 29] - 12*W[5, 15, 3, 26] - 12*W[5, 15, 3, 27] + 
 12*W[5, 15, 3, 29] + 12*W[5, 15, 5, 27] - 12*W[5, 15, 17, 26] - 
 12*W[5, 15, 17, 27] + 12*W[5, 15, 17, 29] - 12*W[5, 15, 20, 27] + 
 12*W[5, 15, 26, 2] + 12*W[5, 15, 26, 18] + 12*W[5, 15, 26, 20] - 
 24*W[5, 15, 26, 31] - 12*W[5, 15, 29, 2] - 12*W[5, 15, 29, 18] - 
 12*W[5, 15, 29, 20] + 24*W[5, 15, 29, 31] + 12*W[5, 16, 5, 29] + 
 12*W[5, 16, 5, 30] + 12*W[5, 16, 16, 29] + 12*W[5, 16, 16, 30] - 
 12*W[5, 16, 18, 29] - 12*W[5, 16, 18, 30] - 12*W[5, 16, 29, 2] - 
 12*W[5, 16, 29, 18] - 12*W[5, 16, 29, 20] + 24*W[5, 16, 29, 31] - 
 12*W[5, 16, 30, 2] - 12*W[5, 16, 30, 18] - 12*W[5, 16, 30, 20] + 
 24*W[5, 16, 30, 31] - 12*W[5, 17, 2, 26] - 12*W[5, 17, 2, 27] + 
 12*W[5, 17, 2, 29] + 12*W[5, 17, 3, 26] + 12*W[5, 17, 3, 27] - 
 12*W[5, 17, 3, 29] + 12*W[5, 17, 17, 26] + 12*W[5, 17, 17, 27] - 
 12*W[5, 17, 17, 29] - 12*W[5, 17, 26, 2] - 12*W[5, 17, 26, 18] - 
 12*W[5, 17, 26, 20] + 24*W[5, 17, 26, 31] - 12*W[5, 17, 27, 2] - 
 12*W[5, 17, 27, 18] - 12*W[5, 17, 27, 20] + 24*W[5, 17, 27, 31] + 
 12*W[5, 17, 29, 2] + 12*W[5, 17, 29, 18] + 12*W[5, 17, 29, 20] - 
 24*W[5, 17, 29, 31] + 12*W[5, 26, 2, 2] + 12*W[5, 26, 2, 18] + 
 12*W[5, 26, 2, 20] - 24*W[5, 26, 2, 31] + 12*W[5, 26, 18, 2] + 
 12*W[5, 26, 18, 18] + 12*W[5, 26, 18, 20] - 24*W[5, 26, 18, 31] + 
 12*W[5, 26, 20, 2] + 12*W[5, 26, 20, 18] + 12*W[5, 26, 20, 20] - 
 24*W[5, 26, 20, 31] - 24*W[5, 26, 31, 2] - 24*W[5, 26, 31, 18] - 
 24*W[5, 26, 31, 20] + 48*W[5, 26, 31, 31] + 12*W[5, 30, 2, 2] + 
 12*W[5, 30, 2, 18] + 12*W[5, 30, 2, 20] - 24*W[5, 30, 2, 31] + 
 12*W[5, 30, 18, 2] + 12*W[5, 30, 18, 18] + 12*W[5, 30, 18, 20] - 
 24*W[5, 30, 18, 31] + 12*W[5, 30, 20, 2] + 12*W[5, 30, 20, 18] + 
 12*W[5, 30, 20, 20] - 24*W[5, 30, 20, 31] - 24*W[5, 30, 31, 2] - 
 24*W[5, 30, 31, 18] - 24*W[5, 30, 31, 20] + 48*W[5, 30, 31, 31] + 
 12*W[16, 1, 1, 27] - 12*W[16, 1, 1, 29] - 12*W[16, 1, 1, 30] - 
 12*W[16, 1, 2, 27] + 12*W[16, 1, 2, 29] + 12*W[16, 1, 2, 30] + 
 12*W[16, 1, 16, 27] - 12*W[16, 1, 16, 29] - 12*W[16, 1, 16, 30] - 
 12*W[16, 1, 27, 2] - 12*W[16, 1, 27, 18] - 12*W[16, 1, 27, 20] + 
 24*W[16, 1, 27, 31] + 12*W[16, 1, 29, 2] + 12*W[16, 1, 29, 18] + 
 12*W[16, 1, 29, 20] - 24*W[16, 1, 29, 31] + 12*W[16, 1, 30, 2] + 
 12*W[16, 1, 30, 18] + 12*W[16, 1, 30, 20] - 24*W[16, 1, 30, 31] - 
 12*W[16, 4, 4, 26] - 12*W[16, 4, 4, 27] - 12*W[16, 4, 17, 26] - 
 12*W[16, 4, 17, 27] + 12*W[16, 4, 20, 26] + 12*W[16, 4, 20, 27] + 
 12*W[16, 4, 26, 2] + 12*W[16, 4, 26, 18] + 12*W[16, 4, 26, 20] - 
 24*W[16, 4, 26, 31] + 12*W[16, 4, 27, 2] + 12*W[16, 4, 27, 18] + 
 12*W[16, 4, 27, 20] - 24*W[16, 4, 27, 31] + 12*W[16, 5, 5, 29] + 
 12*W[16, 5, 5, 30] + 12*W[16, 5, 16, 29] + 12*W[16, 5, 16, 30] - 
 12*W[16, 5, 18, 29] - 12*W[16, 5, 18, 30] - 12*W[16, 5, 29, 2] - 
 12*W[16, 5, 29, 18] - 12*W[16, 5, 29, 20] + 24*W[16, 5, 29, 31] - 
 12*W[16, 5, 30, 2] - 12*W[16, 5, 30, 18] - 12*W[16, 5, 30, 20] + 
 24*W[16, 5, 30, 31] - 12*W[16, 9, 1, 27] + 12*W[16, 9, 1, 29] + 
 12*W[16, 9, 1, 30] + 12*W[16, 9, 2, 27] - 12*W[16, 9, 2, 29] - 
 12*W[16, 9, 2, 30] + 12*W[16, 9, 4, 26] + 12*W[16, 9, 4, 27] - 
 12*W[16, 9, 16, 27] + 12*W[16, 9, 16, 29] + 12*W[16, 9, 16, 30] + 
 12*W[16, 9, 17, 26] + 12*W[16, 9, 17, 27] - 12*W[16, 9, 20, 26] - 
 12*W[16, 9, 20, 27] - 12*W[16, 9, 26, 2] - 12*W[16, 9, 26, 18] - 
 12*W[16, 9, 26, 20] + 24*W[16, 9, 26, 31] - 12*W[16, 9, 29, 2] - 
 12*W[16, 9, 29, 18] - 12*W[16, 9, 29, 20] + 24*W[16, 9, 29, 31] - 
 12*W[16, 9, 30, 2] - 12*W[16, 9, 30, 18] - 12*W[16, 9, 30, 20] + 
 24*W[16, 9, 30, 31] + 12*W[16, 16, 1, 27] - 12*W[16, 16, 1, 29] - 
 12*W[16, 16, 1, 30] - 12*W[16, 16, 4, 26] - 12*W[16, 16, 4, 27] + 
 12*W[16, 16, 5, 29] + 12*W[16, 16, 5, 30] + 12*W[16, 16, 9, 26] + 
 12*W[16, 16, 9, 29] + 12*W[16, 16, 9, 30] - 12*W[16, 16, 16, 26] - 
 12*W[16, 16, 17, 26] - 12*W[16, 16, 17, 27] + 12*W[16, 16, 23, 26] + 
 12*W[16, 16, 23, 27] - 12*W[16, 16, 23, 29] - 12*W[16, 16, 23, 30] + 
 12*W[16, 16, 26, 2] + 12*W[16, 16, 26, 18] + 12*W[16, 16, 26, 20] - 
 24*W[16, 16, 26, 31] - 12*W[16, 17, 4, 26] - 12*W[16, 17, 4, 27] - 
 12*W[16, 17, 17, 26] - 12*W[16, 17, 17, 27] + 12*W[16, 17, 20, 26] + 
 12*W[16, 17, 20, 27] + 12*W[16, 17, 26, 2] + 12*W[16, 17, 26, 18] + 
 12*W[16, 17, 26, 20] - 24*W[16, 17, 26, 31] + 12*W[16, 17, 27, 2] + 
 12*W[16, 17, 27, 18] + 12*W[16, 17, 27, 20] - 24*W[16, 17, 27, 31] + 
 12*W[16, 23, 4, 26] + 12*W[16, 23, 4, 27] - 12*W[16, 23, 5, 29] - 
 12*W[16, 23, 5, 30] - 12*W[16, 23, 16, 29] - 12*W[16, 23, 16, 30] + 
 12*W[16, 23, 17, 26] + 12*W[16, 23, 17, 27] + 12*W[16, 23, 18, 29] + 
 12*W[16, 23, 18, 30] - 12*W[16, 23, 20, 26] - 12*W[16, 23, 20, 27] - 
 12*W[16, 23, 26, 2] - 12*W[16, 23, 26, 18] - 12*W[16, 23, 26, 20] + 
 24*W[16, 23, 26, 31] - 12*W[16, 23, 27, 2] - 12*W[16, 23, 27, 18] - 
 12*W[16, 23, 27, 20] + 24*W[16, 23, 27, 31] + 12*W[16, 23, 29, 2] + 
 12*W[16, 23, 29, 18] + 12*W[16, 23, 29, 20] - 24*W[16, 23, 29, 31] + 
 12*W[16, 23, 30, 2] + 12*W[16, 23, 30, 18] + 12*W[16, 23, 30, 20] - 
 24*W[16, 23, 30, 31] - 12*W[16, 26, 2, 2] - 12*W[16, 26, 2, 18] - 
 12*W[16, 26, 2, 20] + 24*W[16, 26, 2, 31] - 12*W[16, 26, 18, 2] - 
 12*W[16, 26, 18, 18] - 12*W[16, 26, 18, 20] + 24*W[16, 26, 18, 31] - 
 12*W[16, 26, 20, 2] - 12*W[16, 26, 20, 18] - 12*W[16, 26, 20, 20] + 
 24*W[16, 26, 20, 31] + 24*W[16, 26, 31, 2] + 24*W[16, 26, 31, 18] + 
 24*W[16, 26, 31, 20] - 48*W[16, 26, 31, 31] + 12*W[17, 3, 2, 26] + 
 12*W[17, 3, 2, 27] - 12*W[17, 3, 2, 29] - 12*W[17, 3, 3, 26] - 
 12*W[17, 3, 3, 27] + 12*W[17, 3, 3, 29] - 12*W[17, 3, 17, 26] - 
 12*W[17, 3, 17, 27] + 12*W[17, 3, 17, 29] + 12*W[17, 3, 26, 2] + 
 12*W[17, 3, 26, 18] + 12*W[17, 3, 26, 20] - 24*W[17, 3, 26, 31] + 
 12*W[17, 3, 27, 2] + 12*W[17, 3, 27, 18] + 12*W[17, 3, 27, 20] - 
 24*W[17, 3, 27, 31] - 12*W[17, 3, 29, 2] - 12*W[17, 3, 29, 18] - 
 12*W[17, 3, 29, 20] + 24*W[17, 3, 29, 31] + 12*W[17, 4, 4, 26] + 
 12*W[17, 4, 4, 27] + 12*W[17, 4, 17, 26] + 12*W[17, 4, 17, 27] - 
 12*W[17, 4, 20, 26] - 12*W[17, 4, 20, 27] - 12*W[17, 4, 26, 2] - 
 12*W[17, 4, 26, 18] - 12*W[17, 4, 26, 20] + 24*W[17, 4, 26, 31] - 
 12*W[17, 4, 27, 2] - 12*W[17, 4, 27, 18] - 12*W[17, 4, 27, 20] + 
 24*W[17, 4, 27, 31] - 12*W[17, 5, 5, 29] - 12*W[17, 5, 5, 30] - 
 12*W[17, 5, 16, 29] - 12*W[17, 5, 16, 30] + 12*W[17, 5, 18, 29] + 
 12*W[17, 5, 18, 30] + 12*W[17, 5, 29, 2] + 12*W[17, 5, 29, 18] + 
 12*W[17, 5, 29, 20] - 24*W[17, 5, 29, 31] + 12*W[17, 5, 30, 2] + 
 12*W[17, 5, 30, 18] + 12*W[17, 5, 30, 20] - 24*W[17, 5, 30, 31] - 
 12*W[17, 10, 2, 26] - 12*W[17, 10, 2, 27] + 12*W[17, 10, 2, 29] + 
 12*W[17, 10, 3, 26] + 12*W[17, 10, 3, 27] - 12*W[17, 10, 3, 29] + 
 12*W[17, 10, 5, 29] + 12*W[17, 10, 5, 30] + 12*W[17, 10, 16, 29] + 
 12*W[17, 10, 16, 30] + 12*W[17, 10, 17, 26] + 12*W[17, 10, 17, 27] - 
 12*W[17, 10, 17, 29] - 12*W[17, 10, 18, 29] - 12*W[17, 10, 18, 30] - 
 12*W[17, 10, 26, 2] - 12*W[17, 10, 26, 18] - 12*W[17, 10, 26, 20] + 
 24*W[17, 10, 26, 31] - 12*W[17, 10, 27, 2] - 12*W[17, 10, 27, 18] - 
 12*W[17, 10, 27, 20] + 24*W[17, 10, 27, 31] - 12*W[17, 10, 30, 2] - 
 12*W[17, 10, 30, 18] - 12*W[17, 10, 30, 20] + 24*W[17, 10, 30, 31] - 
 12*W[17, 16, 5, 29] - 12*W[17, 16, 5, 30] - 12*W[17, 16, 16, 29] - 
 12*W[17, 16, 16, 30] + 12*W[17, 16, 18, 29] + 12*W[17, 16, 18, 30] + 
 12*W[17, 16, 29, 2] + 12*W[17, 16, 29, 18] + 12*W[17, 16, 29, 20] - 
 24*W[17, 16, 29, 31] + 12*W[17, 16, 30, 2] + 12*W[17, 16, 30, 18] + 
 12*W[17, 16, 30, 20] - 24*W[17, 16, 30, 31] - 12*W[17, 17, 3, 26] - 
 12*W[17, 17, 3, 27] + 12*W[17, 17, 3, 29] + 12*W[17, 17, 4, 26] + 
 12*W[17, 17, 4, 27] - 12*W[17, 17, 5, 29] - 12*W[17, 17, 5, 30] + 
 12*W[17, 17, 10, 26] + 12*W[17, 17, 10, 27] + 12*W[17, 17, 10, 30] - 
 12*W[17, 17, 16, 29] - 12*W[17, 17, 16, 30] - 12*W[17, 17, 17, 30] - 
 12*W[17, 17, 23, 26] - 12*W[17, 17, 23, 27] + 12*W[17, 17, 23, 29] + 
 12*W[17, 17, 23, 30] + 12*W[17, 17, 30, 2] + 12*W[17, 17, 30, 18] + 
 12*W[17, 17, 30, 20] - 24*W[17, 17, 30, 31] - 12*W[17, 23, 4, 26] - 
 12*W[17, 23, 4, 27] + 12*W[17, 23, 5, 29] + 12*W[17, 23, 5, 30] + 
 12*W[17, 23, 16, 29] + 12*W[17, 23, 16, 30] - 12*W[17, 23, 17, 26] - 
 12*W[17, 23, 17, 27] - 12*W[17, 23, 18, 29] - 12*W[17, 23, 18, 30] + 
 12*W[17, 23, 20, 26] + 12*W[17, 23, 20, 27] + 12*W[17, 23, 26, 2] + 
 12*W[17, 23, 26, 18] + 12*W[17, 23, 26, 20] - 24*W[17, 23, 26, 31] + 
 12*W[17, 23, 27, 2] + 12*W[17, 23, 27, 18] + 12*W[17, 23, 27, 20] - 
 24*W[17, 23, 27, 31] - 12*W[17, 23, 29, 2] - 12*W[17, 23, 29, 18] - 
 12*W[17, 23, 29, 20] + 24*W[17, 23, 29, 31] - 12*W[17, 23, 30, 2] - 
 12*W[17, 23, 30, 18] - 12*W[17, 23, 30, 20] + 24*W[17, 23, 30, 31] - 
 12*W[17, 30, 2, 2] - 12*W[17, 30, 2, 18] - 12*W[17, 30, 2, 20] + 
 24*W[17, 30, 2, 31] - 12*W[17, 30, 18, 2] - 12*W[17, 30, 18, 18] - 
 12*W[17, 30, 18, 20] + 24*W[17, 30, 18, 31] - 12*W[17, 30, 20, 2] - 
 12*W[17, 30, 20, 18] - 12*W[17, 30, 20, 20] + 24*W[17, 30, 20, 31] + 
 24*W[17, 30, 31, 2] + 24*W[17, 30, 31, 18] + 24*W[17, 30, 31, 20] - 
 48*W[17, 30, 31, 31]

